Deep Open-Set Recognition for Silicon Wafer Production Monitoring

The chips contained in any electronic device are manufactured over circular silicon wafers, which are monitored by inspection machines at different production stages. Inspection machines detect and locate any defect within the wafer and return a Wafer Defect Map (WDM), i.e., a list of the coordinates where defects lie, which can be considered a huge, sparse, and binary image. In normal conditions, wafers exhibit a small number of randomly distributed defects, while defects grouped in specific patterns might indicate known or novel categories of failures in the production line. Needless to say, a primary concern of semiconductor industries is to identify these patterns and intervene as soon as possible to restore normal production conditions. Here we address WDM monitoring as an open-set recognition problem to accurately classify WDM in known categories and promptly detect novel patterns. In particular, we propose a comprehensive pipeline for wafer monitoring based on a Submanifold Sparse Convolutional Network, a deep architecture designed to process sparse data at an arbitrary resolution, which is trained on the known classes. To detect novelties, we define an outlier detector based on a Gaussian Mixture Model fitted on the latent representation of the classifier. Our experiments on a real dataset of WDMs show that directly processing full-resolution WDMs by Submanifold Sparse Convolutions yields superior classification performance on known classes than traditional Convolutional Neural Networks, which require a preliminary binning to reduce the size of the binary images representing WDMs. Moreover, our solution outperforms state-of-the-art open-set recognition solutions in detecting novelties.

==> anomalies.txt <==
x1 y1
0.0 0.0
-1.0 -1.5
10.5 2.0
2.0 2.0
-5.0 -6.0
0.5 -5.0
3.0 0.5
-4.0 1.5

==> cm.txt <==
BasketBall ClusterBig ClusterSmall Donut Fingerprints GeoScratch Grid HalfMoon Incomplete Normal Ring Slice ZigZag 
0.95 0.00 0.00 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.79 0.04 0.04 0.03 0.00 0.00 0.05 0.01 0.02 0.01 0.01 0.01 
0.00 0.01 0.74 0.00 0.04 0.02 0.01 0.02 0.10 0.04 0.01 0.00 0.02 
0.00 0.03 0.01 0.89 0.00 0.00 0.00 0.03 0.01 0.00 0.02 0.00 0.00 
0.00 0.02 0.04 0.00 0.86 0.01 0.00 0.02 0.02 0.00 0.00 0.01 0.02 
0.00 0.00 0.02 0.00 0.00 0.87 0.00 0.00 0.01 0.01 0.00 0.01 0.06 
0.00 0.00 0.03 0.00 0.00 0.00 0.93 0.01 0.00 0.03 0.00 0.00 0.01 
0.00 0.03 0.02 0.01 0.03 0.00 0.00 0.79 0.07 0.02 0.03 0.00 0.00 
0.00 0.00 0.04 0.00 0.01 0.00 0.00 0.01 0.90 0.02 0.03 0.00 0.00 
0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.01 0.02 0.93 0.00 0.00 0.00 
0.00 0.00 0.01 0.01 0.00 0.00 0.00 0.03 0.10 0.01 0.82 0.00 0.00 
0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.99 0.00 
0.00 0.01 0.02 0.00 0.03 0.14 0.00 0.01 0.01 0.00 0.00 0.00 0.77 


==> cm_old.txt <==
BasketBall ClusterBig ClusterSmall Donut Fingerprints GeoScratch Grid HalfMoon Incomplete Normal Ring Slice ZigZag 
0.91 0.00 0.00 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.05 0.00 0.00 
0.00 0.80 0.03 0.04 0.02 0.00 0.01 0.04 0.01 0.02 0.00 0.00 0.01 
0.00 0.01 0.76 0.00 0.03 0.02 0.01 0.02 0.09 0.05 0.00 0.00 0.02 
0.00 0.02 0.01 0.88 0.00 0.00 0.00 0.04 0.01 0.00 0.02 0.00 0.00 
0.00 0.03 0.05 0.00 0.82 0.01 0.00 0.03 0.02 0.00 0.01 0.01 0.02 
0.00 0.01 0.02 0.00 0.01 0.86 0.00 0.00 0.01 0.01 0.00 0.01 0.07 
0.00 0.01 0.03 0.00 0.00 0.00 0.91 0.01 0.00 0.03 0.00 0.00 0.01 
0.00 0.04 0.02 0.02 0.03 0.00 0.00 0.77 0.07 0.02 0.04 0.00 0.00 
0.00 0.00 0.05 0.00 0.01 0.01 0.00 0.00 0.87 0.03 0.04 0.00 0.00 
0.00 0.00 0.02 0.00 0.00 0.00 0.00 0.01 0.02 0.94 0.00 0.00 0.00 
0.00 0.00 0.01 0.01 0.00 0.00 0.00 0.04 0.09 0.01 0.83 0.00 0.00 
0.00 0.00 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.00 0.97 0.01 
0.00 0.00 0.02 0.00 0.03 0.13 0.00 0.01 0.01 0.00 0.01 0.00 0.79 



==> figures/data/ClusterBig.txt <==
x y
0.41570555000000003 -0.007286209999999991
0.21300267999999997 -0.24337759999999994
0.19516087999999995 0.22553461000000002
0.19389809 0.23958799
0.16462598999999994 0.24240518000000003
0.16287738999999996 0.21815170000000003
0.16287738999999996 0.19894961000000003
0.16190598999999997 0.23618799
0.15782598999999994 0.23443938000000003
0.15782598999999994 0.03047019
0.15066988999999997 0.22783359
0.14636329 0.23243177999999998
0.14516518999999997 0.023184490000000006
0.14409658999999997 0.035748390000000005
0.14367569 0.028559790000000005
0.14364329 0.23667368000000003
0.14354619 0.23586418000000003
0.14341658999999998 0.032380690000000004
0.14215378999999997 0.013955790000000008
0.14212139 0.23962038000000002
0.14212139 0.23745088000000006
0.14212139 0.03581309
0.14108519 0.22168118999999997
0.14105278999999996 0.016060590000000003
0.13978998999999998 0.05608390000000002
0.13943379 0.05614870000000001
0.13771758999999997 0.24117469
0.13444719 0.041156200000000004
0.13357288999999997 0.24240518000000003
0.13357288999999997 0.03714089000000001
0.13175958999999998 0.24250228999999998
0.13137098999999997 0.04559240000000001
0.13137098999999997 0.04475049000000001
0.12942818999999997 0.01392339000000001
0.12871579 0.03587799000000001
0.12871579 0.03584549000000001
0.12725868999999998 0.038015190000000004
0.12635198999999997 0.03999039000000001
0.12628729 0.23586418000000003
0.12492728999999997 0.035748390000000005
0.12434438999999997 0.031150290000000008
0.12376158999999998 0.043552400000000005
0.12178638999999998 0.10219469000000002
0.11832158999999996 0.043552400000000005
0.11799778999999996 0.043422890000000006
0.11754449 0.04708189
0.11543969 0.03380549000000001
0.11485688999999998 0.036493290000000005
0.11463017999999997 -0.044200809999999986
0.10242267999999999 0.057962000000000014
0.10242267999999999 0.056925800000000006
0.10064178999999998 -0.027815910000000003
0.10012370000000001 0.10578908999999999
0.09769509 0.03406459000000001
0.09704749999999998 0.034550290000000004
0.09682089000000002 0.036493290000000005
0.0965942 0.03367599
0.0965942 0.03322259000000001
0.09633518999999999 0.03633139000000001
0.09491039999999999 0.0685183
0.09491039999999999 0.06298109
0.09487799000000001 0.014376800000000002
0.09487799000000001 0.006346200000000008
0.09027999999999999 0.03309309
0.09027999999999999 0.03076169000000001
0.08982659999999998 0.03555409000000001
0.08982659999999998 0.035262690000000006
0.08982659999999998 0.03335219000000001
0.08940570000000002 0.10692239000000002
0.0824115 0.10695480000000002
0.08176390000000001 0.024026400000000003
0.08114858999999999 -0.011333909999999996
0.07936769999999999 0.06495640000000001
0.0788496 0.06372589000000001
0.07651818999999999 0.015931090000000002
0.07642108999999998 0.06149160000000001
0.07632390000000001 0.10384619
0.07619440000000001 0.027814990000000005
0.076162 -0.033709309999999985
0.076162 -0.10213060999999998
0.07567629 -0.17187971999999999
0.07564390000000001 -0.039408410000000005
0.075482 0.09953949
0.07541729000000001 0.032380690000000004
0.0751906 0.014053000000000003
0.07483439000000001 0.06793539000000001
0.07476959000000001 0.028559790000000005
0.0747049 0.0528458
0.07467249999999998 0.03170068
0.07457539999999999 0.10174139000000001
0.07415439 -0.16799401999999997
0.0740249 0.02140349
0.07399249999999999 0.013049190000000007
0.0738954 0.09652799000000001
0.07373350000000001 0.06871259000000002
0.07318299 -0.051939909999999985
0.07305350000000001 -0.17178260999999997
0.07214679999999998 -0.09588100999999999
0.06981539999999999 0.014247290000000004
0.06949159999999999 0.052133389999999995
0.06949159999999999 0.05174479000000001
0.0679697 0.03532739
0.06793729000000001 0.06835640000000001
0.06793729000000001 0.06790299000000001
0.06777539999999999 0.10562719000000002
0.06754878999999998 0.05025529
0.0672249 0.06787069
0.0659945 0.04734099
0.06596209000000001 0.03934279
0.06586499999999999 0.10595099
0.06583259000000001 -0.018166309999999995
0.06554120000000001 -0.030503609999999994
0.06544399 -0.16566252
0.06531449999999998 0.013470100000000002
0.06479640000000002 0.013470100000000002
0.06431068999999998 0.054821
0.06376019999999999 0.04623999000000001
0.06376019999999999 0.04591620000000001
0.06327449999999998 0.11424059000000002
0.06327449999999998 -0.022829210000000003
0.0629183 -0.029337809999999992
0.06278879 0.03863039000000001
0.0627564 0.05825339
0.06252979000000002 0.054043900000000006
0.06207640000000001 0.016060590000000003
0.06204398999999999 -0.02940260999999999
0.06191449999999998 0.0688745
0.061785 0.007447200000000012
0.06172019999999999 0.037594190000000006
0.061526 0.06589539000000001
0.06146119999999999 0.0610706
0.06142878999999999 0.013761490000000003
0.06142878999999999 0.012304390000000004
0.06142878999999999 -0.05423900999999998
0.06107259 0.051194300000000005
0.06104019999999998 0.05475629000000001
0.0608783 0.03659039000000001
0.0607164 0.04899240000000001
0.0607164 -0.01955870999999999
0.060392589999999996 0.03659039000000001
0.05987449999999999 0.013211090000000005
0.059421199999999987 0.03943999000000001
0.05925929999999999 -0.18279220999999998
0.05919449999999999 0.0886594
0.058644100000000005 -0.17139401999999998
0.05857929999999999 -0.028398809999999993
0.05857929999999999 -0.05401231
0.05857929999999999 -0.16433492
0.058190689999999996 0.10598329000000001
0.058190689999999996 0.03710849
0.05799649 -0.032252209999999996
0.0579641 0.035715989999999996
0.05789929999999998 0.10368429000000001
0.05754309999999999 0.0890804
0.057478390000000004 0.05465910000000001
0.057478390000000004 0.0528458
0.0557622 0.043552400000000005
0.054887879999999986 0.029822590000000006
0.054887879999999986 0.029401690000000008
0.054855489999999986 0.10957769
0.0547908 0.05925729000000001
0.0547908 0.01803589000000001
0.05475839 0.058091489999999996
0.05475839 0.05780009
0.05475839 0.05754109000000001
0.05475839 0.05168009
0.05475839 0.021112090000000007
0.05475839 0.013567290000000003
0.054726 0.015671990000000004
0.054726 0.01547769
0.05466128999999999 0.020626400000000003
0.05430508999999999 0.06139439
0.05430508999999999 0.019622490000000006
0.05427269 0.05585720000000001
0.054240290000000004 0.051518190000000005
0.054240290000000004 0.04598099
0.054240290000000004 -0.017356810000000004
0.054013589999999986 0.05316959
0.054013589999999986 0.014506290000000007
0.053851689999999994 0.034614990000000005
0.05381939 0.10144999
0.05378699999999999 -0.16928922
0.05346319 -0.16925681
0.05317169 -0.17035781
0.052783189999999994 0.03947229000000001
0.052297489999999995 0.023411090000000006
0.052232690000000005 0.03422649
0.052038390000000004 0.044070490000000004
0.051811800000000005 0.04727619000000001
0.051811800000000005 0.03448549000000001
0.051714589999999984 -0.03335311
0.051649900000000006 0.11122909
0.051649900000000006 0.04475049000000001
0.05152029 -0.02448071
0.0500308 0.040994300000000004
0.04990128999999999 -0.024545409999999993
0.049512690000000005 -0.021793009999999995
0.04747269 0.10174139000000001
0.046857489999999995 -0.032737909999999995
0.04676038999999999 -0.03251120999999999
0.04653369999999999 0.03390269
0.04504419 0.04144759
0.043457489999999994 0.02752359
0.04206519 0.08383460000000001
0.04206519 0.055533389999999995
0.04206519 0.016999700000000003
0.04206519 0.014830100000000002
0.04206519 0.005277690000000002
0.04206519 -0.009520509999999994
0.04203279000000001 -0.010653909999999996
0.034423279999999994 0.0883032
0.034423279999999994 0.07476790000000001
0.034423279999999994 0.06651069
0.034423279999999994 -0.15167391
0.03231858999999998 -0.16605111000000003
0.032286199999999994 -0.030147410000000003
0.031055799999999998 -0.028366409999999995
0.030408099999999997 -0.16634252000000002
0.029890100000000003 -0.16514441
0.029728099999999993 0.03749709000000001
0.029436700000000003 0.03406459000000001
0.02911289999999999 0.10620998999999999
0.029048189999999995 -0.09740301
0.028918589999999984 0.03798279
0.0287567 -0.035619809999999995
0.028627199999999995 0.038533290000000005
0.028627199999999995 -0.10222780999999999
0.028400499999999995 -0.10323161
0.026911 0.0898575
0.026911 0.08797940000000001
0.026911 0.08069359000000001
0.026911 0.0770022
0.026911 0.07246879000000002
0.026911 0.07033160000000001
0.026911 0.06864779000000001
0.026911 0.06450299000000001
0.026911 0.06207439000000001
0.026911 0.06123249000000001
0.026911 0.05540390000000001
0.026911 -0.18625698999999998
0.026878589999999987 0.02276349
0.026878589999999987 0.02082059
0.026878589999999987 0.01793870000000001
0.026878589999999987 0.013373000000000001
0.026878589999999987 0.006799590000000008
0.026878589999999987 0.0001290899999999965
0.026878589999999987 -0.04743891
0.026878589999999987 -0.05478950999999999
0.026878589999999987 -0.055696109999999986
0.026878589999999987 -0.057347609999999986
0.026878589999999987 -0.05886950999999999
0.026878589999999987 -0.06285240999999998
0.026878589999999987 -0.07013821
0.026878589999999987 -0.08017630999999997
0.026878589999999987 -0.08160110999999998
0.025907199999999995 -0.03552270999999999
0.025648189999999994 -0.03328831
0.025130100000000002 0.015574890000000004
0.025000599999999994 0.03811229
0.022280599999999994 -0.03196071
0.022280599999999994 -0.03374171
0.022280599999999994 -0.036008410000000005
0.021827299999999997 0.03578079000000001
0.021827299999999997 0.03322259000000001
0.021827299999999997 0.03195979
0.021827299999999997 0.031376890000000004
0.021730100000000002 0.02337879000000001
0.021471089999999988 -0.034195010000000005
0.021244400000000004 0.05731439
0.021179699999999996 0.008127200000000011
0.021179699999999996 -0.005731909999999989
0.021179699999999996 -0.00981200999999999
0.020952999999999992 -0.16491781
0.020013999999999997 -0.03636460999999999
0.020013999999999997 -0.17210643
0.01962539999999999 -0.022149210000000003
0.019333999999999997 0.046660990000000006
0.019333999999999997 0.040378990000000003
0.01904249999999998 -0.0003567099999999846
0.018880599999999994 0.0002909800000000177
0.01881588999999998 0.07036399
0.01871869999999999 0.0052128900000000065
0.01868628999999999 -0.07266391
0.017714889999999997 0.031894990000000005
0.017714889999999997 0.03163599
0.016387299999999997 -0.03406550999999999
0.016128299999999998 0.10595099
0.015804489999999987 0.04060569000000001
0.01577209999999999 0.049834300000000005
0.015739699999999992 -0.17268931
0.015707299999999993 0.035715989999999996
0.015642600000000003 -0.10591920999999997
0.015351089999999986 0.03739999000000001
0.015253999999999997 -0.03047120999999999
0.01486539999999999 -0.030989319999999987
0.0147683 -0.011528209999999999
0.014444489999999987 -0.03416260999999998
0.014412099999999992 -0.029175910000000006
0.013213999999999997 -0.016385409999999993
0.013149299999999985 0.05663439000000001
0.013116900000000004 0.016060590000000003
0.01305209999999999 -0.05258750999999998
0.012987299999999997 0.05469149
0.012922600000000003 0.05129149
0.012922600000000003 -0.05187520999999999
0.012890199999999987 0.005342390000000014
0.012857790000000006 -0.05158371
0.01259878999999999 -0.04403891
0.012566399999999995 -0.17994259999999995
0.012436900000000006 0.05653720000000001
0.012436900000000006 0.011786290000000008
0.012436900000000006 -0.01120440999999999
0.012436900000000006 -0.012046309999999994
0.012404489999999987 0.052716290000000006
0.012404489999999987 0.05125910000000001
0.012404489999999987 0.01936349
0.012404489999999987 0.01784160000000001
0.012404489999999987 0.016190100000000002
0.012404489999999987 0.014279590000000007
0.012404489999999987 0.010944390000000003
0.012404489999999987 0.009908189999999996
0.012404489999999987 -0.017000609999999996
0.012404489999999987 -0.04909040999999997
0.012404489999999987 -0.05168090999999998
0.012372099999999992 0.018521600000000006
0.012372099999999992 0.012531090000000003
0.012372099999999992 -0.050061809999999984
0.012080689999999996 0.011268189999999996
0.012080689999999996 -0.014410109999999986
0.011594999999999982 -0.02490161
0.011530199999999987 -0.012953009999999994
0.011400689999999995 0.02392919000000001
0.011173999999999996 -0.05485420999999999
0.010979699999999993 0.011624390000000002
0.010850199999999987 0.05061149
0.010850199999999987 -0.15322822
0.010817790000000006 0.018392090000000007
0.010817790000000006 0.008872000000000007
0.010817790000000006 -0.004371909999999989
0.010817790000000006 -0.05912860999999999
0.010364489999999987 0.010976800000000004
0.010299799999999996 0.007090990000000002
0.009457899999999991 -0.00981200999999999
0.009296000000000004 -0.05501610999999999
0.008680689999999996 -0.05252280999999999
0.008486399999999995 -0.009488209999999999
0.00832449999999999 -0.04012081
0.008259799999999996 0.034550290000000004
0.008162600000000002 0.10164429
0.008162600000000002 -0.10161251
0.008130199999999987 0.06162109
0.00809789999999999 0.042613290000000005
0.008033099999999994 0.051518190000000005
0.008033099999999994 0.051194300000000005
0.007968289999999998 0.05812390000000001
0.007774099999999998 0.04073519
0.007709299999999985 0.09649569000000001
0.007676890000000003 -0.10394400999999998
0.007644499999999989 -0.05478950999999999
0.007612199999999993 0.03591039000000001
0.007612199999999993 -0.032057909999999995
0.007547389999999996 0.03208929
0.007450290000000004 -0.03597600999999998
0.007191190000000006 -0.05478950999999999
0.006932189999999992 0.031765490000000014
0.006899789999999993 -0.039408410000000005
0.006834989999999997 -0.05488660999999998
0.006802590000000001 -0.10433251
0.006802590000000001 -0.17531213
0.006770299999999989 -0.10394400999999998
0.006705499999999992 0.06226870000000001
0.006705499999999992 -0.0056672099999999954
0.006673099999999995 0.03208929
0.006673099999999995 -0.03626741
0.006576000000000004 0.034096890000000005
0.006154989999999998 0.0688097
0.006122590000000001 -0.032057909999999995
0.006090299999999989 0.033934990000000005
0.005993099999999995 -0.0008100100000000021
0.005896000000000004 0.07256589000000001
0.005896000000000004 -0.10737640999999999
0.005863589999999985 -0.039408410000000005
0.005701689999999999 0.006022390000000015
0.005442699999999986 0.019849190000000006
0.0052807999999999996 0.016060590000000003
0.0052807999999999996 -0.03714171
0.005086489999999994 -0.050159009999999976
0.004633099999999995 -0.17207401999999997
0.004406489999999995 0.05822109
0.0040502999999999885 -0.052004709999999975
0.003953099999999995 0.03208929
0.0038235899999999857 -0.05352660999999998
0.00379119999999999 -0.14778811
0.002625499999999993 0.06787069
0.0021397899999999934 -0.10077060999999998
0.0017188899999999922 0.013308190000000004
0.0016216899999999988 0.06832399
0.0016216899999999988 -0.05495141
0.001589390000000003 -0.014863410000000004
0.0014921899999999913 -0.054141809999999985
0.0013302999999999883 -0.05495141
0.0012654999999999928 -0.03328831
0.0006826999999999862 0.0004204900000000089
0.0005855999999999949 -0.05472470999999998
0.0005531999999999971 0.013049190000000007
0.0004560000000000036 0.10970719000000001
0.0002940899999999965 -0.020335910000000006
0.00022939000000000306 0.04177140000000001
0.00019698999999998704 0.0686802
0.00019698999999998704 0.013016800000000004
0.00016458999999998923 0.013470100000000002
6.748999999999796e-05 -0.05491900999999998
6.748999999999796e-05 -0.06754770999999998
2.6999999999861756e-06 0.04727619000000001
-6.210000000000946e-05 0.08143839
-9.440000000000509e-05 0.013016800000000004
-0.00012680000000000292 -0.017680609999999996
-0.0007421000000000094 -5.099999999947613e-07
-0.0007744000000000052 0.08147080000000001
-0.0007744000000000052 -0.19085509999999994
-0.0009039999999999964 0.013470100000000002
-0.0009363000000000102 0.048182890000000006
-0.0010659100000000035 0.013826290000000008
-0.001292510000000002 -0.05491900999999998
-0.001357300000000014 -0.16452921999999998
-0.0015516000000000167 -0.09474770999999997
-0.0017135100000000058 -0.019753009999999994
-0.0017459100000000035 -0.030535910000000003
-0.0018430100000000132 0.10595099
-0.0018430100000000132 0.05019049000000001
-0.0019078100000000085 0.048182890000000006
-0.0019401100000000042 -0.019753009999999994
-0.0022316000000000167 0.10595099
-0.002490609999999997 0.038889490000000006
-0.002490609999999997 -0.028593109999999995
-0.002555410000000011 0.10595099
-0.002555410000000011 -6.52100000000064e-05
-0.002652510000000002 0.03850089000000001
-0.00268491 -0.020692109999999993
-0.0027173000000000136 -0.020044409999999988
-0.002814400000000005 0.013502490000000006
-0.0028468000000000026 -0.15533292
-0.002879200000000001 0.013146290000000008
-0.0030735100000000054 -0.01311491
-0.003138209999999999 -0.054595209999999984
-0.003203010000000013 0.06809728000000001
-0.003235410000000011 -0.14956912
-0.003494400000000005 0.013049190000000007
-0.003494400000000005 -0.15076720999999998
-0.0037858100000000014 -0.18975419999999998
-0.003883010000000013 0.06803259
-0.003915410000000011 0.041188590000000004
-0.003980110000000004 0.0562458
-0.003980110000000004 -0.18975419999999998
-0.004012510000000002 0.001035689999999995
-0.004303910000000015 0.0458514
-0.00436871000000001 0.014441490000000005
-0.004563010000000012 0.049866690000000005
-0.00472491 -0.023185409999999993
-0.00472491 -0.15759962
-0.004757300000000014 -0.022052109999999993
-0.004789600000000009 0.014150100000000004
-0.0049192 -0.013438709999999993
-0.004951499999999997 0.11333389000000002
-0.00504871000000001 0.0708174
-0.005210609999999997 -0.02943501
-0.005243010000000013 0.08444979999999999
-0.005243010000000013 0.023054890000000005
-0.005534400000000005 -0.017518709999999993
-0.005923010000000012 -0.18784368999999998
-0.006020110000000004 0.016157790000000005
-0.006020110000000004 0.002946200000000008
-0.006020110000000004 -0.11974600999999997
-0.006020110000000004 -0.15358431
-0.00608491 0.0686802
-0.006117200000000012 -3.290999999999258e-05
-0.006117200000000012 -0.05462760999999998
-0.006149600000000009 0.016611090000000005
-0.006182000000000007 0.061038190000000006
-0.006182000000000007 0.006508189999999994
-0.006182000000000007 0.006281490000000012
-0.006182000000000007 -0.007124310000000005
-0.006538209999999999 0.06123249000000001
-0.006538209999999999 -0.006703410000000003
-0.006570609999999997 0.013502490000000006
-0.006570609999999997 -0.00019483000000000174
-0.006570609999999997 -0.05401231
-0.006570609999999997 -0.19117890999999995
-0.006862000000000008 -0.03209020999999999
-0.0068944000000000045 -0.05051520999999999
-0.006926800000000003 0.05106479000000001
-0.006926800000000003 0.0508058
-0.006959100000000017 0.053752490000000014
-0.006959100000000017 -0.012953009999999994
-0.006991499999999996 0.0009709900000000015
-0.007282910000000011 -0.15546252
-0.007315310000000008 0.048118100000000004
-0.007315310000000008 -0.01981780999999999
-0.007347710000000006 0.012531090000000003
-0.0074125100000000015 0.06738490000000001
-0.00776871000000001 0.06806499
-0.00776871000000001 0.05174479000000001
-0.00776871000000001 -0.012693909999999997
-0.007801010000000005 -0.007415810000000002
-0.00796291000000001 0.008872000000000007
-0.008286700000000001 0.013211090000000005
-0.008319100000000017 0.05475629000000001
-0.008740110000000004 -0.11466210999999998
-0.008772510000000002 0.021209190000000006
-0.00886960000000001 0.08742889
-0.009128600000000006 0.0580268
-0.009161010000000006 -0.0063472099999999955
-0.009193410000000003 0.05316959
-0.009582000000000007 -0.01654731
-0.010067710000000007 -0.17372552
-0.010100110000000004 -0.03785411
-0.010294310000000004 -0.046661809999999984
-0.010488600000000006 -0.05446571
-0.010521010000000006 0.04413519
-0.010521010000000006 -0.013373909999999996
-0.010521010000000006 -0.15400531999999997
-0.010521010000000006 -0.15698442
-0.010715310000000007 -0.10077060999999998
-0.01081241 0.08920990000000002
-0.010942000000000007 -0.03218741
-0.011427710000000006 -0.09478010999999999
-0.011881010000000006 0.031894990000000005
-0.012140010000000003 0.10326329000000001
-0.01217241 0.06165350000000001
-0.012269600000000009 -0.01583491
-0.012301900000000004 -0.048118909999999994
-0.0123667 0.059127690000000004
-0.012722910000000011 0.008904390000000003
-0.01275531000000001 -0.024415910000000002
-0.012820010000000001 0.053461
-0.01285241 0.03344929
-0.01285241 0.011365290000000005
-0.01291720000000001 -0.01353581
-0.013014310000000006 -0.049025609999999976
-0.013046700000000001 -0.05148660999999998
-0.01307911 0.09869759
-0.013111499999999995 0.03076169000000001
-0.013208600000000006 0.06281919
-0.013208600000000006 0.06246299000000002
-0.013208600000000006 0.0596458
-0.013208600000000006 0.052360090000000005
-0.013208600000000006 0.05112959000000001
-0.013208600000000006 -0.008031009999999988
-0.013208600000000006 -0.012240609999999997
-0.013241010000000006 0.06116779
-0.013241010000000006 0.05893350000000001
-0.013241010000000006 0.05443249000000001
-0.013241010000000006 0.052036290000000006
-0.013241010000000006 0.0214359
-0.013241010000000006 0.010329099999999999
-0.013241010000000006 0.006702390000000014
-0.013241010000000006 -0.007804310000000005
-0.013241010000000006 -0.01353581
-0.013241010000000006 -0.016450109999999987
-0.013241010000000006 -0.017389209999999985
-0.013241010000000006 -0.08386780999999999
-0.013241010000000006 -0.15316341
-0.013273400000000001 0.05669919000000001
-0.013273400000000001 0.0563106
-0.013273400000000001 -0.014021509999999997
-0.013273400000000001 -0.014442510000000002
-0.013273400000000001 -0.014960609999999997
-0.013726710000000003 0.05835060000000001
-0.013726710000000003 0.008224390000000003
-0.013759110000000001 0.057962000000000014
-0.013759110000000001 0.05559819
-0.013759110000000001 0.010782489999999999
-0.013759110000000001 0.009195790000000014
-0.013759110000000001 -0.006735810000000001
-0.013759110000000001 -0.007707209999999995
-0.013759110000000001 -0.013568209999999999
-0.01379151 -0.012888209999999997
-0.013953410000000003 0.0576706
-0.013953410000000003 0.01589870000000001
-0.01398571 0.011332999999999992
-0.01398571 -0.011592909999999993
-0.01421241 -0.10170970999999997
-0.014309510000000008 -0.036882709999999985
-0.014471410000000014 0.036914190000000006
-0.014471410000000014 -0.020659709999999994
-0.014503810000000013 0.03668759000000001
-0.014503810000000013 -0.16718440999999998
-0.014536210000000011 0.10216239000000002
-0.014536210000000011 0.06165350000000001
-0.014665709999999998 -0.031248310000000005
-0.015831410000000014 0.10326329000000001
-0.015831410000000014 0.03506839000000001
-0.01592861000000001 0.10258329000000001
-0.016155210000000007 0.10229189
-0.016155210000000007 0.04895999
-0.016252410000000002 0.044426690000000005
-0.016284810000000014 0.03419409
-0.016381910000000006 -0.023509210000000003
-0.016381910000000006 -0.09073260999999999
-0.01647911 -0.022894009999999996
-0.01725621000000001 0.04883049000000001
-0.01725621000000001 0.04659620000000001
-0.01725621000000001 -0.15727581999999998
-0.017709510000000008 -0.024415910000000002
-0.017806710000000003 -0.09286981
-0.01783901 0.04889529000000001
-0.018000910000000005 0.04332569
-0.018098109999999997 0.11139099000000001
-0.018454310000000005 -0.15468532000000002
-0.018454310000000005 -0.15721100999999998
-0.018486710000000003 -0.02017401
-0.018486710000000003 -0.08674970999999998
-0.01851901 -0.09222211
-0.019037110000000013 -0.02716831
-0.01916661 -0.16339581999999997
-0.01952281000000001 0.057962000000000014
-0.01952281000000001 0.0559868
-0.020332310000000006 -0.16116151999999997
-0.020364710000000005 -0.025257809999999988
-0.021012310000000006 -0.10047920999999999
-0.021044710000000005 -0.031248310000000005
-0.02110951000000001 0.10316619
-0.0211742 -0.032414109999999996
-0.021239000000000004 0.036396090000000006
-0.02178951000000001 0.08950129000000001
-0.02178951000000001 0.052910490000000004
-0.02178951000000001 0.05265149
-0.02178951000000001 -0.0031091100000000004
-0.021821910000000007 -0.012791009999999986
-0.0218542 -0.16948350999999998
-0.021951400000000003 0.035133090000000006
-0.022048510000000004 -0.12084692
-0.025901810000000008 0.08891839
-0.025934210000000003 0.08755839
-0.025934210000000003 0.08678129000000001
-0.025934210000000003 0.08237740000000002
-0.025934210000000003 0.07858879
-0.025934210000000003 0.07457359
-0.025934210000000003 0.059775390000000005
-0.025934210000000003 0.058415390000000005
-0.025934210000000003 0.05219819
-0.025934210000000003 0.05132390000000001
-0.025934210000000003 0.021565390000000007
-0.025934210000000003 0.018974890000000005
-0.025934210000000003 0.010329099999999999
-0.025934210000000003 0.004694789999999993
-0.025934210000000003 -0.002170010000000002
-0.025934210000000003 -0.00968241
-0.025934210000000003 -0.01256440999999999
-0.025934210000000003 -0.01392440999999999
-0.025934210000000003 -0.014183410000000004
-0.025934210000000003 -0.04837800999999999
-0.025934210000000003 -0.050839009999999976
-0.025934210000000003 -0.07820110999999998
-0.025934210000000003 -0.08079161
-0.025966610000000008 -0.06550761
-0.03357601000000001 0.07949549
-0.03357601000000001 0.0776498
-0.03357601000000001 0.0753183
-0.03357601000000001 0.06926310000000001
-0.03357601000000001 0.0688097
-0.03357601000000001 0.06453539000000001
-0.03357601000000001 0.06178299000000001
-0.03357601000000001 0.057962000000000014
-0.03357601000000001 0.0521658
-0.03542170000000001 0.03927809000000001
-0.035486500000000004 0.03795039000000001
-0.035745500000000006 0.029239790000000005
-0.03587510000000001 -0.09652870999999999
-0.0359398 -0.09633441
-0.036360800000000006 0.036914190000000006
-0.03713790000000001 0.04734099
-0.037364600000000005 -0.16462633
-0.037882700000000005 0.10277759000000002
-0.037882700000000005 0.035133090000000006
-0.037882700000000005 0.03448549000000001
-0.038206500000000004 0.10141759
-0.03862741000000001 0.03976379000000001
-0.03891880000000001 -0.10090010999999999
-0.03895121000000001 0.03850089000000001
-0.03917790000000001 -0.09944301
-0.03927500000000001 0.03276929
-0.03927500000000001 -0.03568460999999999
-0.0393398 -0.02956450999999999
-0.03963121000000001 0.03646089000000001
-0.03963121000000001 -0.16750832
-0.039696 -0.17158832
-0.04108830000000001 0.09027849
-0.04108830000000001 0.08995460000000001
-0.04108830000000001 0.08784990000000001
-0.04108830000000001 0.0869432
-0.04108830000000001 0.0822479
-0.04108830000000001 0.08053169
-0.04108830000000001 0.08011080000000001
-0.04108830000000001 0.0798193
-0.04108830000000001 0.07855649
-0.04108830000000001 0.0762574
-0.04108830000000001 0.07518879
-0.04108830000000001 0.07369930000000001
-0.04108830000000001 0.06997540000000001
-0.04108830000000001 0.06968399
-0.04108830000000001 0.06715829999999999
-0.04108830000000001 0.06608970000000002
-0.04108830000000001 0.061362000000000014
-0.04108830000000001 0.05248959000000001
-0.04108830000000001 -0.18230650999999998
-0.04108830000000001 -0.18308359999999999
-0.04108830000000001 -0.21475240999999998
-0.0411207 0.021079700000000003
-0.0411207 0.02052919000000001
-0.0411207 0.018974890000000005
-0.0411207 0.017776800000000002
-0.0411207 0.015510100000000002
-0.0411207 0.015153900000000005
-0.0411207 0.013502490000000006
-0.0411207 0.009649099999999999
-0.0411207 0.007382390000000014
-0.0411207 0.0025252900000000047
-0.0411207 -0.0045015099999999985
-0.0411207 -0.011495810000000002
-0.0411207 -0.014053909999999996
-0.0411207 -0.015478709999999993
-0.0411207 -0.047179909999999985
-0.0411207 -0.048280809999999987
-0.0411207 -0.05171330999999998
-0.0411207 -0.052199009999999976
-0.0411207 -0.052490409999999973
-0.0411207 -0.05825430999999999
-0.0411207 -0.05903140999999999
-0.0411207 -0.06162190999999999
-0.0411207 -0.06311141
-0.0411207 -0.06958771000000001
-0.0411207 -0.07518960999999999
-0.04205980000000001 -0.10345821000000001
-0.04209210000000001 -0.03620270999999999
-0.042772100000000014 -0.03387120999999999
-0.04286931000000001 0.0024604900000000087
-0.04400260000000001 -0.03620270999999999
-0.04558931000000001 0.03765899
-0.04571880000000001 0.03587799000000001
-0.04571880000000001 0.03325499000000001
-0.04571880000000001 0.03147409000000001
-0.04571880000000001 -0.03134550999999999
-0.04571880000000001 -0.03451881
-0.04571880000000001 -0.03484260999999998
-0.04571880000000001 -0.036882709999999985
-0.04613971 -0.10504490999999998
-0.04613971 -0.10588680999999997
-0.04613971 -0.17411401999999998
-0.046172100000000015 0.03383789
-0.046172100000000015 0.03280169000000001
-0.046172100000000015 0.031020690000000004
-0.046172100000000015 -0.03121600999999999
-0.046172100000000015 -0.03497221
-0.046172100000000015 -0.03765981
-0.046172100000000015 -0.03811310999999999
-0.04681971 0.07502690000000001
-0.04681971 0.07428210000000002
-0.04681971 0.06787069
-0.04681971 0.01725870000000001
-0.04681971 0.011235790000000016
-0.04681971 0.010782489999999999
-0.04681971 0.010264390000000003
-0.04681971 0.007673899999999995
-0.04681971 -0.0016195099999999911
-0.04681971 -0.0019110099999999875
-0.04681971 -0.051421809999999984
-0.04681971 -0.07337630999999997
-0.04681971 -0.07790970999999998
-0.04681971 -0.19444939999999994
-0.04701400000000001 -0.01564061
-0.048017800000000006 0.031830290000000004
-0.04834161000000001 0.02985499000000001
-0.048697800000000006 0.04734099
-0.048697800000000006 -0.019623509999999986
-0.048697800000000006 -0.02030350999999999
-0.04895681000000001 0.0547887
-0.04895681000000001 -0.008581509999999999
-0.04905400000000001 0.0758041
-0.04905400000000001 0.07473549
-0.04905400000000001 -0.015057710000000005
-0.049086410000000004 0.0059576900000000025
-0.04911880000000001 -0.012791009999999986
-0.05229210000000001 0.030534990000000005
-0.05229210000000001 -0.16818831999999997
-0.05235681000000001 -0.037757009999999994
-0.052389200000000004 -0.17255971999999997
-0.05255110000000001 -0.026909310000000006
-0.052648200000000006 -0.03011501
-0.052648200000000006 -0.03079501
-0.05475300000000001 -0.043941809999999984
-0.054817700000000004 -0.00016240999999998166
-0.054817700000000004 -0.017065409999999993
-0.054850100000000006 0.05656959
-0.054850100000000006 -0.18943028999999995
-0.05488250000000001 0.057476290000000006
-0.05488250000000001 -0.010200509999999994
-0.05488250000000001 -0.011236709999999985
-0.05488250000000001 -0.05320280999999999
-0.055076810000000004 0.05433529000000001
-0.05510920000000001 -0.008322409999999999
-0.05510920000000001 -0.016709209999999985
-0.055141610000000015 -0.006314809999999998
-0.055141610000000015 -0.012111009999999988
-0.055562500000000015 0.05501529
-0.055562500000000015 0.053461
-0.055562500000000015 -0.05657040999999997
-0.055562500000000015 -0.18479980999999995
-0.055562500000000015 -0.18509130999999998
-0.055594910000000004 0.05446479000000001
-0.055594910000000004 0.0528458
-0.055594910000000004 -0.0068977100000000065
-0.055594910000000004 -0.00900241
-0.055594910000000004 -0.010265309999999991
-0.055594910000000004 -0.012111009999999988
-0.055594910000000004 -0.01262911
-0.055594910000000004 -0.01298530999999999
-0.055594910000000004 -0.013859609999999993
-0.055594910000000004 -0.014280609999999996
-0.0558215 -0.14561862
-0.05591871000000001 -0.05637610999999999
-0.05591871000000001 -0.19221509999999994
-0.056145400000000005 0.011851090000000003
-0.056372010000000014 0.043066690000000005
-0.056372010000000014 0.042418990000000004
-0.05659871 0.024091090000000003
-0.056631100000000004 -0.15199771
-0.05666340000000001 -0.0056672099999999954
-0.0568253 -0.057768509999999995
-0.0571815 -0.05906380999999998
-0.0571815 -0.19499989999999998
-0.05721391000000001 0.05064390000000001
-0.05763491000000001 0.09649569000000001
-0.05763491000000001 -0.039408410000000005
-0.05795871000000001 0.06178299000000001
-0.05802340000000002 0.021144490000000005
-0.05802340000000002 -0.006509110000000001
-0.05815300000000001 0.005763389999999999
-0.05815300000000001 -0.19590659999999996
-0.05857391 0.012822490000000008
-0.058671 0.013081490000000003
-0.059027210000000004 -0.05899900999999998
-0.0592215 0.017744390000000006
-0.05931871000000001 0.015445390000000007
-0.059577700000000004 0.061815390000000005
-0.059577700000000004 -0.14390241999999998
-0.05967480000000001 -0.15245101
-0.05970721000000001 0.027847390000000007
-0.05970721000000001 -0.17602451000000002
-0.05980440000000001 -0.0009071099999999934
-0.059836810000000004 -0.10219540999999997
-0.05993391 -0.15070241999999998
-0.05996631 -0.013147209999999996
-0.05996631 -0.01674161
-0.06003101 0.06019629000000001
-0.06006341 0.054918190000000006
-0.06006341 -0.18279220999999998
-0.0602253 0.04895999
-0.0602253 -0.025225409999999993
-0.06032252000000001 0.09652799000000001
-0.06035481000000001 0.028559790000000005
-0.06041961 -0.17187971999999999
-0.060452030000000004 -0.03610550999999999
-0.060452030000000004 -0.03626741
-0.060549120000000005 0.03199219000000001
-0.060549120000000005 9.669000000001688e-05
-0.06106721 -0.10442970999999998
-0.06106721 -0.19069319999999995
-0.06122911 0.03160359
-0.06129391000000001 0.10002519
-0.06129391000000001 -0.009196709999999985
-0.06139101 0.034906490000000005
-0.06139101 -0.0005833100000000014
-0.0614234 0.03199219000000001
-0.0614234 -0.03636460999999999
-0.06152050000000001 -0.016288209999999997
-0.06187670000000001 -0.10245440999999998
-0.06200630000000001 0.034550290000000004
-0.062103399999999996 -0.05028850999999999
-0.062103399999999996 -0.05177800999999999
-0.062103399999999996 -0.051972309999999994
-0.0622653 0.06770879
-0.0622653 -0.05524280999999998
-0.062297710000000006 0.006508189999999994
-0.062297710000000006 0.006152000000000007
-0.062362410000000014 -0.0021052100000000062
-0.06265391000000001 0.06081160000000001
-0.06281581 0.002946200000000008
-0.06281581 -0.05203711
-0.06281581 -0.11796501000000001
-0.06291291000000002 -0.18781130999999998
-0.06297771 0.08639269000000001
-0.06307481000000001 0.03208929
-0.06307481000000001 -0.05032090999999999
-0.06336621 -0.10413821000000001
-0.0634634 0.018456800000000002
-0.06362530000000001 0.01648160000000001
-0.0640786 0.040378990000000003
-0.0640786 -0.02260260999999999
-0.06417581 0.014409190000000007
-0.06437001 0.08208599
-0.06437001 -0.06693240999999998
-0.06456431 -0.06690000999999998
-0.06456431 -0.14769100999999998
-0.06527670000000001 0.013211090000000005
-0.06585960000000002 0.10374899
-0.0661834 0.0008737900000000082
-0.06653951000000001 -3.290999999999258e-05
-0.0665719 -0.16093491999999998
-0.06666911 0.00038808000000000906
-0.06666911 -0.014572009999999991
-0.06679860000000001 -0.19040179999999995
-0.06712241000000001 0.08176220000000001
-0.06715481000000001 0.0007443000000000029
-0.06718721000000001 0.04543049000000001
-0.06738141 0.05164769
-0.06767291000000002 0.047632400000000005
-0.06780241000000001 0.013308190000000004
-0.06780241000000001 -0.054141809999999985
-0.06783481000000001 -0.05449801
-0.0679319 0.08147080000000001
-0.06796431 0.10970719000000001
-0.06796431 -0.03141020999999999
-0.06809380000000001 -5.099999999947613e-07
-0.06864431000000001 0.04827999000000001
-0.06877380000000001 0.013534890000000004
-0.06877380000000001 -6.52100000000064e-05
-0.06877380000000001 -0.05446571
-0.06890331 -0.1904342
-0.06896811 -0.15559202
-0.0695509 -0.15562441999999999
-0.0696157 -0.019785409999999993
-0.06974521 0.03798279
-0.06977760000000001 -0.19079028999999995
-0.06993951000000001 0.013113900000000003
-0.0700367 -0.030503609999999994
-0.07016621 -0.15413481999999998
-0.07019860000000001 0.013437690000000004
-0.07029570000000002 -0.026779709999999995
-0.07042521 -3.290999999999258e-05
-0.07042521 -0.029855910000000006
-0.07042521 -0.05495141
-0.07045760000000001 0.013016800000000004
-0.07055471 -0.030730209999999987
-0.07061951000000001 -0.09717630999999997
-0.0706519 -0.16579213
-0.07068431 0.014247290000000004
-0.07068431 -0.020465419999999995
-0.07071670000000001 0.013988190000000003
-0.07078141 0.049737200000000016
-0.07084621 -0.15795582
-0.0710728 -0.05495141
-0.0713319 0.013470100000000002
-0.0713319 0.00038808000000000906
-0.07136431 -0.013892009999999991
-0.07155851 -0.18946269999999998
-0.07191471 0.011948189999999996
-0.07191471 0.009681490000000013
-0.07191471 -0.05352660999999998
-0.07194710000000001 -0.14765862000000002
-0.07197951000000001 0.05614870000000001
-0.07197951000000001 0.04170669000000001
-0.07259471 -0.15902442
-0.07262710000000001 0.11284819000000003
-0.07262710000000001 -0.02308831
-0.07265951000000001 -0.021080609999999996
-0.07265951000000001 -0.05815710999999999
-0.0726919 -0.05352660999999998
-0.07272431 -0.14578051
-0.07288621 0.01596349
-0.0729509 -0.055890409999999974
-0.07304811000000001 0.05770299000000001
-0.07317760000000001 -0.09730580999999998
-0.07330710000000001 -0.029337809999999992
-0.07395471 -0.16530632999999997
-0.07401951000000001 0.03578079000000001
-0.0740519 0.07745549000000002
-0.0740842 0.081406
-0.0740842 0.08108220000000001
-0.0740842 -0.19001319999999997
-0.07411661 0.012790100000000002
-0.07411661 0.0007443000000000029
-0.07411661 -0.06702960999999999
-0.07411661 -0.06722391
-0.074149 0.01648160000000001
-0.074149 -0.14257471
-0.07418141 0.006087200000000011
-0.07418141 -0.006671009999999987
-0.07418141 -0.007221509999999998
-0.07418141 -0.19684560999999998
-0.07421380000000001 0.06307819
-0.07421380000000001 0.011915790000000015
-0.0743109 -0.03037401
-0.07434331 0.054238190000000006
-0.0743757 -0.013730109999999985
-0.0745376 -0.14263952000000002
-0.07456991 0.0688421
-0.07456991 0.06855069000000001
-0.07456991 -0.06783910999999998
-0.07456991 -0.19030460999999996
-0.07460231 -0.06832481
-0.07463471 -0.01392440999999999
-0.0747319 -0.16792922
-0.07489380000000001 0.013955790000000008
-0.07495851 0.0008737900000000082
-0.07495851 -0.01690350999999999
-0.07524991000000002 -0.018393009999999994
-0.07531471 -0.15604532
-0.07580041000000001 0.05349339
-0.0761242 0.0001290899999999965
-0.07615661 -0.028269310000000006
-0.076189 -0.018878709999999993
-0.07673951000000001 0.08733179
-0.0768042 0.0765164
-0.07690141 -0.04688850999999999
-0.07690141 -0.05942000999999998
-0.0770309 0.080046
-0.0770309 0.05459439
-0.0770309 0.05313720000000001
-0.0770309 -0.06751532
-0.0770309 -0.15070241999999998
-0.07709561000000001 -0.11472692
-0.077128 -0.15112341
-0.0771928 -0.0009071099999999934
-0.07738710000000001 0.00038808000000000906
-0.07738710000000001 -0.19040179999999995
-0.07741940000000001 0.0528458
-0.07745181 -0.00984440999999999
-0.0774842 0.05501529
-0.07751661 -0.012920609999999996
-0.07751661 -0.015122510000000002
-0.07758141 -0.006023410000000003
-0.0776461 -0.028398809999999993
-0.0776461 -0.05022370999999999
-0.0777109 -0.17259213
-0.07774331 0.03568359
-0.07780800000000002 0.03830659000000001
-0.07780800000000002 -0.03060071
-0.07800231 -0.18693698999999997
-0.0780671 0.09811469
-0.07829371000000002 0.0892423
-0.07852041000000001 -0.012726309999999994
-0.07852041000000001 -0.15533292
-0.0785528 0.05987249000000001
-0.07864991000000002 -0.048280809999999987
-0.07871471000000001 0.08577749999999999
-0.07871471000000001 -0.04983510999999999
-0.07874710000000001 -0.19532369
-0.07881181 0.008094789999999994
-0.0788442 -0.19030460999999996
-0.078909 -0.16873871
-0.0790709 -0.03218741
-0.0792651 -0.04750370999999999
-0.07949181000000001 -0.03280260999999999
-0.0796213 0.09843849
-0.0796213 0.09785569000000001
-0.07965371000000002 0.031247390000000007
-0.07965371000000002 -0.03782171
-0.0799128 0.042904790000000005
-0.08000991000000002 -0.18343980999999995
-0.08004231 0.051906690000000005
-0.08010701000000002 -0.026812109999999997
-0.08017181000000001 0.0811793
-0.08030130000000002 -0.15614252
-0.08039851 -0.16031962
-0.08065751 0.04549529000000001
-0.08068991 0.0601316
-0.08075471 -0.018813909999999996
-0.08091661 0.006152000000000007
-0.0809813 0.053461
-0.08101371000000002 -0.04093030999999999
-0.08101371000000002 -0.10889831
-0.08107851 0.09801759
-0.08111081 -0.03801600999999999
-0.08117561000000001 0.057087689999999996
-0.08120800000000002 -0.15277482
-0.08124041000000001 0.05595439
-0.08124041000000001 0.054982890000000006
-0.08124041000000001 0.051518190000000005
-0.08124041000000001 0.020270190000000004
-0.08124041000000001 0.014182490000000008
-0.08124041000000001 0.012919590000000009
-0.08124041000000001 0.009778700000000008
-0.08124041000000001 0.007609099999999998
-0.08124041000000001 0.005309989999999998
-0.08124041000000001 0.004791890000000003
-0.08127271000000001 0.014635790000000006
-0.08172610000000001 0.06019629000000001
-0.08175851 0.05132390000000001
-0.08175851 0.016222490000000006
-0.08175851 0.012369190000000018
-0.08175851 0.008839590000000007
-0.08175851 0.00790049000000001
-0.08175851 0.006281490000000012
-0.08175851 0.005018590000000004
-0.08179081 0.013308190000000004
-0.08179081 -0.02425401
-0.0819527 0.05741149
-0.0819527 0.018813000000000003
-0.0819527 0.005698590000000003
-0.0819851 0.011624390000000002
-0.08224421 0.03422649
-0.0824384 -0.02490161
-0.082568 0.03422649
-0.08298890000000002 -0.03202551
-0.08353941000000001 0.03344929
-0.08386321000000001 0.034096890000000005
-0.08386321000000001 -0.03387120999999999
-0.08418701 0.03419409
-0.0843813 -0.02467491
-0.0844784 -0.16038442
-0.08460800000000002 0.03633139000000001
-0.08519081 -0.021339709999999998
-0.0856118 0.04753529
-0.08567651000000003 0.11109959000000001
-0.08570890000000002 -0.023185409999999993
-0.0858384 -0.018749209999999985
-0.08596791000000001 0.11129389
-0.08600031000000001 0.043422890000000006
-0.08600031000000001 0.042937090000000004
-0.08600031000000001 -0.16083771000000002
-0.08645371000000002 0.11414339
-0.08645371000000002 -0.22326868999999996
-0.08648600000000001 0.04462099
-0.08648600000000001 0.044232400000000005
-0.08648600000000001 0.04403809000000001
-0.08648600000000001 -0.02085401
-0.08648600000000001 -0.08700880999999998
-0.08648600000000001 -0.22300960999999997
-0.08752220000000001 0.06968399
-0.08813741 -0.16339581999999997
-0.08927081 0.03510079000000001
-0.08978890000000002 -0.15092912
-0.08978890000000002 -0.22084009999999998
-0.09004791000000001 -0.20189710999999996
-0.09004791000000001 -0.21501151
-0.09095461000000002 0.042775190000000005
-0.09393361000000001 0.05909539000000001
-0.09393361000000001 -0.002526209999999992
-0.09393361000000001 -0.12392321999999999
-0.09393361000000001 -0.14357862
-0.09393361000000001 -0.14879192
-0.09396600000000001 0.0568287
-0.09396600000000001 -0.2145258
-0.10157542000000001 0.059516290000000006
-0.10329158 0.02826829000000001
-0.10348588 0.03795039000000001
-0.10368017 -0.09808300999999998
-0.10387438000000002 0.10578908999999999
-0.10439248 -0.031118829999999997
-0.10491058 -0.22220009999999998
-0.10491058 -0.22284769999999998
-0.10491058 -0.22320390999999995
-0.10491058 -0.22385159999999996
-0.10491058 -0.22417538999999997
-0.10494298 -0.22252391
-0.10494298 -0.22352769999999997
-0.10562298 0.037529490000000006
-0.10630298 -0.03267311
-0.10682108000000001 0.032510290000000004
-0.10717728000000001 0.03646089000000001
-0.10717728000000001 -0.031669309999999985
-0.10727438000000002 -0.17100541
-0.10727438000000002 -0.17132921999999998
-0.10737158 0.10646909
-0.10750108 -0.17045502
-0.10763058 -0.16754062
-0.10824578000000001 0.09979849
-0.10908767 0.013211090000000005
-0.10908767 -0.18395788999999999
-0.10908767 -0.1879408
-0.10908767 -0.20134659999999996
-0.10908767 -0.21552960999999995
-0.10908767 -0.21931820999999996
-0.10912008000000001 0.021597790000000002
-0.10912008000000001 0.019557790000000005
-0.10912008000000001 0.018651090000000006
-0.10912008000000001 0.01790629000000001
-0.10912008000000001 0.015056800000000004
-0.10912008000000001 0.012887290000000001
-0.10912008000000001 0.011041490000000013
-0.10912008000000001 0.007997690000000003
-0.10912008000000001 0.0059901000000000025
-0.10912008000000001 0.002816690000000017
-0.10912008000000001 0.000711890000000003
-0.10912008000000001 -0.0014252100000000064
-0.10912008000000001 -0.0018786099999999898
-0.10912008000000001 -0.011431009999999988
-0.10912008000000001 -0.014863410000000004
-0.10912008000000001 -0.045496109999999985
-0.10912008000000001 -0.049705609999999976
-0.10912008000000001 -0.06712670999999998
-0.10973528000000002 -0.17074641999999998
-0.11005907999999999 0.03280169000000001
-0.11090098000000002 0.08765559
-0.11090098000000002 -0.00492241
-0.11090098000000002 -0.015446309999999994
-0.11090098000000002 -0.06877820999999998
-0.11090098000000002 -0.21280960999999998
-0.11307058000000002 -0.16414062
-0.11358858000000001 0.03908379000000001
-0.11368578000000003 0.030534990000000005
-0.11371818 0.03344929
-0.11371818 0.03218639000000001
-0.11371818 -0.16705492
-0.11371818 -0.17191213
-0.11413907999999999 0.09992809000000001
-0.11413907999999999 0.09960419
-0.11413907999999999 0.03756189000000001
-0.11413907999999999 -0.029240710000000003
-0.11413907999999999 -0.17068162
-0.11417148000000002 0.03208929
-0.11417148000000002 0.03150639000000001
-0.11417148000000002 0.030891190000000006
-0.11417148000000002 0.030308290000000005
-0.11417148000000002 0.029822590000000006
-0.11417148000000002 -0.03108643
-0.11417148000000002 -0.17239780999999998
-0.11478668000000003 0.08263650000000002
-0.11478668000000003 0.05656959
-0.11481907999999999 0.011332999999999992
-0.11481907999999999 0.004500490000000009
-0.11481907999999999 -0.007707209999999995
-0.11481907999999999 -0.011463410000000004
-0.11481907999999999 -0.013600609999999997
-0.11666478000000002 -0.16281300999999998
-0.11708578000000003 0.010750100000000002
-0.11708578000000003 -0.0010690099999999983
-0.11711808000000001 -0.012791009999999986
-0.11987048 0.038015190000000004
-0.12029138 -0.24175850000000002
-0.12035618 0.029984490000000006
-0.12038858 0.031117890000000006
-0.12038858 0.030211190000000006
-0.12051808000000001 -0.16248922
-0.12061517 0.03762659
-0.12064758000000002 0.036493290000000005
-0.12100378 0.03390269
-0.12155428 -0.16566252
-0.12158668000000003 0.03866279000000001
-0.12223427999999999 0.024026400000000003
-0.12249328000000001 0.023993990000000003
-0.12284948 -0.19218269999999998
-0.12288188000000003 -0.01120440999999999
-0.12301138 0.012984390000000002
-0.12304378000000002 -0.15086431
-0.12307618 0.008839590000000007
-0.12310858000000001 0.008289099999999999
-0.12310858000000001 -0.19286269999999997
-0.12349708000000001 0.013081490000000003
-0.12356188000000001 0.009001490000000013
-0.12356188000000001 -0.18509130999999998
-0.12356188000000001 -0.18784368999999998
-0.12356188000000001 -0.1905961
-0.12359428 -0.19312179999999995
-0.12362657999999999 0.018424390000000002
-0.12362657999999999 0.01784160000000001
-0.12362657999999999 -0.18402269999999996
-0.12391808000000001 -0.18460550999999994
-0.12401517 0.018942490000000006
-0.12411238000000001 0.008872000000000007
-0.12498658 0.011624390000000002
-0.12514848 0.06372589000000001
-0.12518088 0.09649569000000001
-0.12518088 -0.004242409999999999
-0.12560188000000003 0.09649569000000001
-0.12563418 0.028559790000000005
-0.12563418 -0.24328038999999999
-0.12605517 0.004921490000000013
-0.12615228 0.0641468
-0.12621708 -0.185836
-0.12637898 0.013955790000000008
-0.12660568 6.427999999999884e-05
-0.12663798 0.01667589000000001
-0.12757708 0.05844769
-0.12757708 0.05822109
-0.12757708 0.008192000000000007
-0.12760948 -0.009423410000000004
-0.12760948 -0.016838709999999993
-0.12770658 -0.04012081
-0.12770658 -0.24399279999999998
-0.12780368 -0.0010043100000000048
-0.12790088 0.051421
-0.12803038000000003 -0.008095810000000002
-0.12806278999999998 -0.015122510000000002
-0.12822468 -0.16281300999999998
-0.12828949 0.02007589000000001
-0.12835418 -0.035555010000000005
-0.12838658 -0.16763781
-0.12838658 -0.19069319999999995
-0.12848368000000002 9.669000000001688e-05
-0.12858088 0.03276929
-0.12922848 0.09996039000000001
-0.12926088 -0.24328038999999999
-0.12932558000000002 -0.03115120999999999
-0.12942278000000002 0.03199219000000001
-0.12942278000000002 -0.0005509100000000035
-0.12974658000000003 -0.17327213
-0.12987608 0.10164429
-0.12987608 -0.032219809999999995
-0.12987608 -0.17032541
-0.12990848000000002 -0.17003401999999998
-0.12990848000000002 -0.2376785
-0.12990848000000002 -0.23842320999999997
-0.13000558 -0.0008100100000000021
-0.13003798000000003 -0.03309411
-0.13010278 0.016093
-0.13013518 -0.17531213
-0.13029708 -0.14299572
-0.13065318 0.005892890000000007
-0.13065318 -0.14309281999999998
-0.13084748000000002 0.009001490000000013
-0.13113898000000002 0.018456800000000002
-0.13133318000000002 -0.05032090999999999
-0.13149508000000001 -0.049511309999999975
-0.13168939 -0.036688410000000005
-0.13194848 -0.004080509999999995
-0.13207798 0.04138279
-0.13207798 -0.16248922
-0.13211038 -0.2028685
-0.13227229000000001 0.03208929
-0.13230468 0.039213290000000005
-0.13256368 -0.011884409999999988
-0.13256368 -0.14769100999999998
-0.13327608 9.669000000001688e-05
-0.13376178 -0.15086431
-0.13379418 -0.014960609999999997
-0.13385887999999999 0.035262690000000006
-0.13415037999999999 0.013470100000000002
-0.13466838 0.00035568999999999504
-0.13479798 0.0001613800000000083
-0.13567218 -0.020335910000000006
-0.13580178 -0.1905961
-0.13580178 -0.23006890999999996
-0.13596368 0.013534890000000004
-0.13606078000000002 -0.2035485
-0.13635218 0.05019049000000001
-0.13641698000000002 -0.15568912000000001
-0.13683798000000003 0.015024390000000002
-0.13703218 0.013243390000000008
-0.13709698 0.10708429000000001
-0.13751788 0.013016800000000004
-0.13755028 -0.23068410999999997
-0.13758268 -0.15568912000000001
-0.13767979 0.048182890000000006
-0.13771218000000002 0.013826290000000008
-0.13774458 0.03743229
-0.13774458 -0.030535910000000003
-0.13784178 -0.23068410999999997
-0.13800368000000002 0.04863620000000001
-0.13800368000000002 0.04737338000000001
-0.13800368000000002 -0.15653101
-0.13803598000000003 0.00038808000000000906
-0.13813318000000002 0.038015190000000004
-0.13816558 0.049737200000000016
-0.13816558 -0.018166309999999995
-0.13826268 -0.016353009999999994
-0.13842458000000002 -0.16579213
-0.13845698 -0.030179809999999998
-0.13845698 -0.23434320999999994
-0.13845698 -0.23466699999999996
-0.13878078 0.049737200000000016
-0.13884558000000002 0.04656379000000001
-0.13887788 -0.019494009999999996
-0.13897508000000003 0.04170669000000001
-0.13949318 -0.15079962
-0.13952548 -0.01311491
-0.13981698 -0.20254471
-0.13994648 -0.14778811
-0.13997888 0.05614870000000001
-0.13997888 -0.23081359999999995
-0.14001128000000002 0.05430289
-0.14023788 0.038533290000000005
-0.14027028 -0.25769000999999997
-0.14030268 -0.18677509999999994
-0.14039979 -0.05381800999999999
-0.14052928 -0.22708980999999995
-0.14072358 0.046272400000000005
-0.14072358 -0.15912152
-0.14078838000000002 -0.18975419999999998
-0.14088548 0.054821
-0.14098268 0.04623999000000001
-0.14101508000000001 -0.25471099999999997
-0.14114458 0.05193910000000001
-0.14124168 0.022731090000000002
-0.14124168 0.009778700000000008
-0.14130648 0.038598090000000015
-0.14140358 0.018294890000000005
-0.14153308 0.054043900000000006
-0.14208358000000001 -0.19066079999999996
-0.14208358000000001 -0.20403429999999997
-0.14211598 0.016060590000000003
-0.14211598 0.00048516999999999826
-0.14211598 -0.05407710999999999
-0.14211598 -0.25785199999999997
-0.14214838 0.061362000000000014
-0.14218078 0.006410990000000001
-0.14218078 -0.19681329999999997
-0.14221308000000002 -0.05631141
-0.14221308000000002 -0.19645710999999996
-0.14250458000000002 0.053266690000000005
-0.14253689 0.06129729000000001
-0.14253689 -0.00696241
-0.14253689 -0.14273661999999998
-0.14256928 0.0816974
-0.14256928 0.0664783
-0.14256928 0.010329099999999999
-0.14256928 0.000582400000000016
-0.14256928 -0.05462760999999998
-0.14256928 -0.18985130999999997
-0.14256928 -0.20429329999999998
-0.14256928 -0.25869390999999997
-0.14256928 -0.25911481
-0.14266648 -0.18188550999999994
-0.14273117999999999 -0.18706650999999996
-0.14295788 -0.18981890999999995
-0.14302267999999999 0.03662279
-0.14328168 0.047243780000000006
-0.14360548 -0.19143800999999996
-0.14367028 0.00019379000000000813
-0.14367028 -0.18981890999999995
-0.14386458 -0.25089001
-0.14402648 0.013211090000000005
-0.14409118 0.012531090000000003
-0.14418838 0.04747048000000001
-0.14422068000000002 -0.22440220999999996
-0.14435028 0.11369009000000001
-0.14473877999999998 -0.16456162
-0.14490068 -0.19749329999999998
-0.14496548 -0.23227079999999997
-0.14509498 -0.008063410000000003
-0.14512738000000003 0.051194300000000005
-0.14512738000000003 -0.14918051000000002
-0.14512738000000003 -0.22064579999999998
-0.14519218 -0.0009071099999999934
-0.14528928000000002 0.004241490000000013
-0.14548358 -0.14927760999999998
-0.14551598000000002 -0.009520509999999994
-0.14558068000000002 0.017744390000000006
-0.14561308 -0.0077720099999999915
-0.14561308 -0.22530881
-0.14564548 -0.16388162
-0.14571028000000003 -0.17149121
-0.14574258 -0.19091989999999998
-0.14580738000000001 -0.030147410000000003
-0.14606638 0.09808230000000001
-0.14606638 0.030081690000000008
-0.14668168 -0.03280260999999999
-0.14681118 0.008062489999999999
-0.14681118 0.004629989999999998
-0.14681118 -0.19590659999999996
-0.14684358 0.10310139000000001
-0.14687598000000002 0.020788290000000008
-0.14758828000000002 0.04138279
-0.14765308 -0.19522659999999997
-0.14800928 -0.16326631999999996
-0.14804168 0.020464490000000005
-0.14836548 0.05061149
-0.14839778 0.043552400000000005
-0.14839778 -0.15475011
-0.14868928 0.012239590000000007
-0.14885118 -0.17447021
-0.14904548 0.027037790000000006
-0.14904548 0.0158339
-0.14907778000000002 -0.17298072
-0.14911019 -0.24072231000000002
-0.14917499 -0.14691381
-0.14923967999999999 0.051032400000000006
-0.14933689 0.05174479000000001
-0.14975778 -0.22084009999999998
-0.15011399 0.03471219000000001
-0.15011399 -0.16915971999999996
-0.15014638 -0.16582440999999998
-0.15014638 -0.23712801
-0.15043778 0.04368189
-0.15043778 -0.15419962
-0.15047018 0.10459099000000001
-0.15050258000000002 0.03662279
-0.15053497999999998 0.10219469000000002
-0.15056738 -0.03335311
-0.15195968 -0.23761369999999998
-0.15238068000000002 -0.22666890999999997
-0.15247778 0.0438114
-0.15247778 0.04319620000000001
-0.15267208000000002 0.04980200000000001
-0.15276918 0.03636379000000001
-0.15367588000000001 0.0431314
-0.15367588000000001 -0.16074061
-0.15367588000000001 -0.22867650999999997
-0.15390258 -0.024513009999999995
-0.15445298 0.04895999
-0.15445298 0.04853910000000001
-0.15445298 -0.020238709999999993
-0.15445298 -0.15899202
-0.15445298 -0.15947771
-0.15448538 -0.019202510000000002
-0.15523018 0.037594190000000006
-0.15542439 0.035975190000000004
-0.15542439 -0.16757302
-0.15555399000000003 -0.01120440999999999
-0.15561867999999998 -0.13389662
-0.15561867999999998 -0.16825302
-0.15584538 -0.16789681
-0.15723778 0.036039890000000005
-0.15756158 -0.23275650999999997
-0.15804729000000003 -0.14655760999999998
-0.15843588 -0.23227079999999997
-0.15905109 -0.028398809999999993
-0.16122058000000003 0.03973139000000001
-0.16190058000000002 -0.14532712
-0.16193298 0.006734789999999994
-0.16193298 9.669000000001688e-05
-0.16193298 -0.13201851
-0.16193298 -0.13642231999999999
-0.16193298 -0.15057292000000003
-0.16193298 -0.19451419999999997
-0.16193298 -0.20500570999999995
-0.16193298 -0.21083429999999997
-0.16193298 -0.21128769999999994
-0.16193298 -0.21951249999999994
-0.16193298 -0.22080769999999997
-0.1695748 -0.13402612000000003
-0.1695748 -0.13982232
-0.1695748 -0.14312521
-0.1695748 -0.18214460999999996
-0.1695748 -0.18395788999999999
-0.1695748 -0.18479980999999995
-0.1695748 -0.18962460999999997
-0.1695748 -0.19056369
-0.1695748 -0.19221509999999994
-0.1695748 -0.19752561
-0.1695748 -0.20500570999999995
-0.1695748 -0.21491429999999995
-0.17167948000000002 0.03782089000000001
-0.17174428 -0.17349882999999997
-0.17203569000000002 -0.16699021
-0.17284518000000001 -0.23087839999999996
-0.17313668000000002 -0.23110509999999998
-0.17342809 0.03924569
-0.17375188000000003 -0.17022832
-0.17417288 0.038274190000000013
-0.17426998 -0.03047120999999999
-0.17482049 0.03283409
-0.17488518 -0.03202551
-0.17527379 0.032866490000000005
-0.17527379 0.032574990000000005
-0.17537087999999998 -0.03471310999999999
-0.17540329000000002 -0.23327460999999994
-0.17559758 0.03270449
-0.17562998 0.03629899
-0.17562998 -0.16760541
-0.17708709000000003 -0.13201851
-0.17708709000000003 -0.14956912
-0.17708709000000003 -0.15092912
-0.17708709000000003 -0.18489698999999996
-0.17708709000000003 -0.18535028999999995
-0.17708709000000003 -0.19678089999999998
-0.17708709000000003 -0.20377519999999996
-0.17708709000000003 -0.21280960999999998
-0.17708709000000003 -0.21750480999999997
-0.17711948 0.012725290000000004
-0.17711948 -0.004210010000000002
-0.17711948 -0.0045015099999999985
-0.17711948 -0.005829110000000001
-0.17711948 -0.008290109999999986
-0.17711948 -0.01256440999999999
-0.17711948 -0.01392440999999999
-0.17711948 -0.05951710999999999
-0.17711948 -0.07382960999999999
-0.17711948 -0.19240939999999995
-0.17711948 -0.20102278999999995
-0.17711948 -0.27232642
-0.17809087999999998 -0.23942699999999995
-0.17890038 -0.20471429999999996
-0.17890038 -0.20866480999999995
-0.17941848000000002 0.028171190000000006
-0.18171748 0.03659039000000001
-0.18171748 0.03587799000000001
-0.18171748 0.034614990000000005
-0.18171748 0.030891190000000006
-0.18171748 -0.17149121
-0.18171748 -0.17272162000000002
-0.18171748 -0.17301312
-0.18213848000000002 0.03587799000000001
-0.18213848000000002 -0.10601640999999999
-0.18213848000000002 -0.16592162000000002
-0.18213848000000002 -0.16663402
-0.18213848000000002 -0.16812350999999998
-0.18213848000000002 -0.16838261
-0.18213848000000002 -0.17395212999999998
-0.18217087999999998 0.03584549000000001
-0.18217087999999998 0.035651190000000006
-0.18217087999999998 0.031053090000000002
-0.18217087999999998 -0.24078710999999994
-0.18217087999999998 -0.24098130999999995
-0.18278608 -0.052393309999999985
-0.18281848000000003 -0.21990109999999996
-0.18508508 -0.20759618999999999
-0.18592698000000005 0.02836549000000001
-0.18602417999999998 -0.11213641
-0.18605659 -0.18010460999999997
-0.18796698000000003 0.023411090000000006
-0.19084889000000002 -0.18910650999999998
-0.19084889000000002 -0.18939800999999995
-0.19091358 -0.18852369
-0.19114028 -0.19321890999999997
-0.19130219 -0.24787849999999997
-0.19159357999999999 -0.14924532
-0.19182027999999998 -0.19503230999999996
-0.19185268000000003 -0.19221509999999994
-0.19227358 0.029045490000000007
-0.19246788 -0.19522659999999997
-0.19285649000000002 -0.19499989999999998
-0.19318027999999998 -0.17534451
-0.19334219 -0.03934360999999999
-0.19402219 -0.18269499999999997
-0.19411928 -0.18573890999999995
-0.19421649000000002 -0.18615980999999998
-0.19437838000000005 0.008062489999999999
-0.19454027999999998 -0.14574811000000001
-0.19499358 -0.14591002
-0.19547928 -0.14399952000000002
-0.19551167999999997 -0.14192712
-0.19554409 -0.18654839999999998
-0.19557649000000002 -0.15102622
-0.19567357999999999 -0.18275980999999997
-0.19570597999999997 -0.17605691999999998
-0.19577069000000002 -0.03309411
-0.19593268000000003 -0.15277482
-0.19632118999999998 -0.23803470999999998
-0.19635358 0.028559790000000005
-0.19635358 -0.039408410000000005
-0.19638597999999996 -0.16799401999999997
-0.19638597999999996 -0.16899780999999997
-0.1964507 -0.03597600999999998
-0.19658029000000002 -0.17149121
-0.19680688000000002 0.013113900000000003
-0.19680688000000002 -0.20380759999999995
-0.19738978999999998 0.03587799000000001
-0.19790788 0.03432359
-0.19790788 -0.23764610000000003
-0.19790788 -0.2378728
-0.19806979 -0.18615980999999998
-0.19810219 -0.19924179999999997
-0.19829639000000002 -0.21096380999999997
-0.19881448000000002 -0.2008285
-0.19942979 -0.25338331
-0.2001421 -0.25976241
-0.20020688000000003 0.05608390000000002
-0.20033639000000003 -0.053850409999999974
-0.20066018000000005 -0.05381800999999999
-0.20078979 -0.16676351
-0.2008221 0.03127979
-0.20124309 -0.24056038999999996
-0.20124309 -0.25862911
-0.20127549 -0.05446571
-0.20163159 -0.19079028999999995
-0.20202018000000002 -0.20273901
-0.20214969000000002 -0.20396949999999997
-0.2021821 -0.2345375
-0.20227928 -0.19040179999999995
-0.20253829 -0.19036939999999994
-0.20253829 -0.20390471
-0.20257069000000003 -0.16116151999999997
-0.20260309 -0.22912980999999996
-0.20266778 -0.2187353
-0.20279739000000002 -0.19062839999999998
-0.20315348 0.013826290000000008
-0.20315348 -0.20348380999999996
-0.20354209999999998 -0.16213301
-0.20360688000000002 -0.15225671999999998
-0.20393069000000003 -0.20390471
-0.20409258000000002 -0.25882341000000003
-0.20477258 0.00038808000000000906
-0.20477258 -0.25833769999999995
-0.20490209999999998 0.013502490000000006
-0.20490209999999998 -0.05495141
-0.20506399 -0.20315999999999998
-0.20535538 -0.16452921999999998
-0.20545258000000002 -0.026779709999999995
-0.20571158999999997 -0.19004560999999998
-0.20577639000000003 -0.19036939999999994
-0.20593829 -0.22984220999999996
-0.20603538 0.013275790000000006
-0.20603538 -0.030535910000000003
-0.20616489000000002 -0.23382509999999992
-0.2062621 0.041156200000000004
-0.2062621 -0.16569491999999997
-0.20642399 0.03746469000000001
-0.20642399 -0.030503609999999994
-0.20642399 -0.20371038999999996
-0.20652108 -0.2333718
-0.20665059000000002 -0.16673111000000002
-0.20665059000000002 -0.18991609999999995
-0.20665059000000002 -0.20299810999999998
-0.20671538 -0.16219771
-0.20684489000000003 0.04688759
-0.20697448 -0.21753720999999995
-0.20707159000000003 0.013275790000000006
-0.20707159000000003 -0.20345140999999997
-0.20720108 -0.19085509999999994
-0.20739538000000002 -0.16799401999999997
-0.20746018000000005 0.013016800000000004
-0.20746018000000005 -0.19085509999999994
-0.20749249000000006 -0.21876769999999998
-0.20781639000000005 -0.16268350999999998
-0.20788108000000002 -0.05478950999999999
-0.20794588000000003 -0.030244509999999992
-0.20817249000000002 -0.2028685
-0.20830209999999996 -0.19195609999999996
-0.20833438 0.04170669000000001
-0.20833438 -0.2170191
-0.20849629 0.014150100000000004
-0.20849629 -0.15912152
-0.20865829000000002 -0.22624788999999995
-0.20907919000000003 0.0028490999999999985
-0.20907919000000003 -0.15734061000000002
-0.20992107999999998 -0.2215201
-0.20998588000000004 -0.19499989999999998
-0.20998588000000004 -0.20801720999999998
-0.21001819000000005 -0.16802642
-0.21008298999999997 -0.20341900999999998
-0.21008298999999997 -0.20371038999999996
-0.21011538000000002 0.01372919000000001
-0.21011538000000002 -0.05465990999999998
-0.21011538000000002 -0.25781961999999997
-0.21011538000000002 -0.2582729
-0.21011538000000002 -0.258532
-0.21011538000000002 -0.25914722
-0.21014777999999998 -0.20027800999999995
-0.21018008 -0.19755800999999998
-0.21018008 -0.21063999999999997
-0.21021249000000003 -0.19610089999999997
-0.21043919 -0.20597710999999994
-0.21050389000000005 -0.14306051
-0.21053629000000001 -0.06152481
-0.21053629000000001 -0.06171900999999998
-0.21053629000000001 -0.19797900999999998
-0.21053629000000001 -0.21057529999999997
-0.21056868000000004 0.013793900000000001
-0.21056868000000004 0.013599590000000007
-0.21056868000000004 0.012757690000000002
-0.21056868000000004 -0.05407710999999999
-0.21056868000000004 -0.19020749999999995
-0.21056868000000004 -0.20299810999999998
-0.21056868000000004 -0.20348380999999996
-0.21079538000000003 0.03578079000000001
-0.21098969 0.0007766900000000168
-0.21124868000000002 -0.22226490999999995
-0.21128108 -0.15487962
-0.21131347999999997 -0.22459651
-0.21137819000000005 0.03662279
-0.21141059 -0.19137319999999994
-0.21150768000000003 -0.16724922
-0.21186389000000003 0.020950190000000004
-0.21205819 -0.19137319999999994
-0.21254389 -0.19658659999999994
-0.21273819000000002 0.03872759
-0.21273819000000002 -0.16650441
-0.21277058999999998 -0.046694209999999986
-0.21283538 0.008580490000000008
-0.21283538 -0.11424122
-0.21290008000000002 0.006378590000000004
-0.21293249000000006 0.005795790000000015
-0.21302959999999999 -0.15277482
-0.21312678000000002 -0.14532712
-0.21338579 -0.15277482
-0.21338579 -0.16362252000000002
-0.21341819000000006 -0.027718809999999997
-0.21361249000000002 -0.10575731000000001
-0.21383919 -0.2337603
-0.21387149 -0.25801390999999996
-0.21426008000000002 -0.23612419999999998
-0.21429249000000003 -0.046661809999999984
-0.21442197999999998 -0.18726079999999998
-0.21451909 -0.14927760999999998
-0.21468108000000002 -0.23605939999999995
-0.21516678000000003 -0.16812350999999998
-0.21532868000000002 -0.03280260999999999
-0.21565249000000003 -0.24117560999999996
-0.21587909 0.018294890000000005
-0.21600868 -0.18405509999999994
-0.21604098 -0.20409900999999997
-0.21623527999999997 -0.23071650999999996
-0.21633249000000004 -0.22887079999999996
-0.21639719 -0.22466120999999994
-0.21639719 -0.22631269999999995
-0.21665629 -0.15659583
-0.21668868000000002 -0.18476739999999997
-0.21675338000000002 -0.226345
-0.21723910000000005 -0.15245101
-0.21723910000000005 -0.22019249999999999
-0.21775719 -0.14979572
-0.21775719 -0.15005482
-0.21775719 -0.15096151999999996
-0.21775719 -0.22019249999999999
-0.21804858 0.034614990000000005
-0.21821048999999998 -0.16967781
-0.21824288 -0.23761369999999998
-0.21830768000000003 0.03108549000000001
-0.21837239 -0.23236789
-0.21843719 -0.15782632
-0.21846959999999999 -0.16728162
-0.21846959999999999 -0.22812599999999997
-0.21853438 -0.16925681
-0.21963527999999996 -0.038728410000000005
-0.21966768000000003 -0.16015771
-0.21973239000000003 -0.2403661
-0.21986197999999998 -0.03345030999999999
-0.22021809000000003 -0.16792922
-0.22028288000000001 0.034614990000000005
-0.22034768000000005 -0.16061112
-0.22037999000000005 -0.2279317
-0.22044479 -0.16038442
-0.2205096 -0.018328209999999998
-0.22167527999999997 -0.16083771000000002
-0.22170768000000002 -0.22705741
-0.22170768000000002 -0.22828788999999997
-0.22170768000000002 -0.22867650999999997
-0.22177238999999999 0.043422890000000006
-0.22199908999999998 0.0431314
-0.22199908999999998 0.042937090000000004
-0.22219338000000002 -0.023023509999999987
-0.22222569000000003 -0.23547650999999997
-0.22245239000000003 -0.15526821999999998
-0.22245239000000003 -0.15818252
-0.22248479 0.04400569000000001
-0.22248479 -0.019526309999999995
-0.22248479 -0.02208450999999999
-0.22345618000000003 -0.23806699999999997
-0.22352097999999995 -0.14759381000000002
-0.22526948000000002 -0.23638320999999995
-0.22552858 -0.23777560999999997
-0.22556097999999997 -0.23272410999999998
-0.22578758000000002 -0.12654601
-0.22578758000000002 -0.13978991999999998
-0.22604669000000002 -0.13344322
-0.22685618000000005 -0.23036030000000002
-0.22705049 -0.16242441999999999
-0.22902569000000003 -0.17476171999999998
-0.22921999000000004 0.03950469000000001
-0.22993229 0.0017480900000000112
-0.22993229 0.0011328900000000066
-0.22993229 -0.11773831999999998
-0.22993229 -0.11861261
-0.22993229 -0.12499170999999999
-0.22993229 -0.12560701999999996
-0.22993229 -0.12787372
-0.22993229 -0.13736141
-0.22993229 -0.14739952
-0.22993229 -0.15076720999999998
-0.22993229 -0.19707230999999997
-0.22993229 -0.20377519999999996
-0.22993229 -0.20455241
-0.22993229 -0.20785519999999996
-0.22993229 -0.2085676
-0.22993229 -0.20885909999999994
-0.22993229 -0.21277720999999997
-0.22993229 -0.21718099999999999
-0.22993229 -0.21841151
-0.22993229 -0.21902679999999997
-0.22993229 -0.22074300999999996
-0.22996469000000003 0.0024604900000000087
-0.22996469000000003 -0.010621509999999997
-0.22996469000000003 -0.14655760999999998
-0.23686178 0.04319620000000001
-0.23757419 -0.13036701999999997
-0.23757419 -0.13765282
-0.23757419 -0.14115002
-0.23757419 -0.14370811
-0.23757419 -0.14707572
-0.23757419 -0.14895381000000002
-0.23757419 -0.15170621999999997
-0.23757419 -0.18263028999999995
-0.23757419 -0.18324550999999997
-0.23757419 -0.18690460999999994
-0.23757419 -0.18852369
-0.23757419 -0.18875028999999996
-0.23757419 -0.19020749999999995
-0.23757419 -0.19040179999999995
-0.23757419 -0.19066079999999996
-0.23757419 -0.19156749999999997
-0.23757419 -0.19234460999999997
-0.23757419 -0.19283038999999996
-0.23757419 -0.19435230999999997
-0.23757419 -0.19613319999999995
-0.23757419 -0.19658659999999994
-0.23757419 -0.19771989999999998
-0.23757419 -0.21125529999999998
-0.23757419 -0.21170859999999997
-0.23757419 -0.21277720999999997
-0.23757419 -0.21387810999999998
-0.23757419 -0.21462288999999996
-0.23757419 -0.21598288999999996
-0.23757419 -0.21721339999999995
-0.23929038 0.030211190000000006
-0.23929038 -0.2426328
-0.23945228999999998 -0.2345375
-0.23954938 0.037594190000000006
-0.23954938 -0.03804841
-0.23954938 -0.16631021
-0.23987319 0.03782089000000001
-0.24003508999999998 -0.17505311999999998
-0.24009989 0.029045490000000007
-0.24077989000000002 -0.24295661
-0.24097408999999997 -0.23262699999999994
-0.24113599000000005 -0.16248922
-0.24201027999999997 0.03419409
-0.2422046 -0.03238171
-0.2422046 -0.16831780999999998
-0.24233409 0.03746469000000001
-0.24246368000000001 -0.16640732
-0.24317599 0.03626659000000001
-0.24320839 -0.23534699999999997
-0.24337028 -0.02940260999999999
-0.24337028 -0.09733821000000001
-0.24337028 -0.16537111
-0.24362938000000003 0.036137090000000004
-0.24498928999999997 -0.23142890999999996
-0.24508648999999996 -0.13441470999999997
-0.24508648999999996 -0.13855952000000002
-0.24508648999999996 -0.14863002
-0.24508648999999996 -0.14966622
-0.24508648999999996 -0.18114069999999996
-0.24508648999999996 -0.18204739999999997
-0.24508648999999996 -0.18382839999999998
-0.24508648999999996 -0.18551220999999998
-0.24508648999999996 -0.18615980999999998
-0.24508648999999996 -0.18690460999999994
-0.24508648999999996 -0.188556
-0.24508648999999996 -0.18959220999999998
-0.24508648999999996 -0.19234460999999997
-0.24508648999999996 -0.19451419999999997
-0.24508648999999996 -0.19940369
-0.24508648999999996 -0.19979230999999995
-0.24508648999999996 -0.20788759999999998
-0.24508648999999996 -0.2087943
-0.24508648999999996 -0.21578859999999994
-0.24508648999999996 -0.2166953
-0.24508648999999996 -0.21705150999999998
-0.24508648999999996 -0.21918869
-0.24511889999999997 0.0214359
-0.24511889999999997 0.019136800000000002
-0.24511889999999997 0.015931090000000002
-0.24511889999999997 0.013049190000000007
-0.24511889999999997 0.010652890000000007
-0.24511889999999997 0.009033899999999994
-0.24511889999999997 0.00848339
-0.24511889999999997 0.0070585900000000035
-0.24511889999999997 0.004953899999999995
-0.24511889999999997 0.004403389999999999
-0.24511889999999997 0.002946200000000008
-0.24511889999999997 0.0012947899999999936
-0.24511889999999997 -0.0009719099999999889
-0.24511889999999997 -0.0012957099999999992
-0.24511889999999997 -0.0026881099999999966
-0.24511889999999997 -0.004080509999999995
-0.24511889999999997 -0.04513990999999998
-0.24511889999999997 -0.05644090999999998
-0.24511889999999997 -0.057185709999999994
-0.24511889999999997 -0.06039141
-0.24511889999999997 -0.06897240999999998
-0.24511889999999997 -0.07172481
-0.24511889999999997 -0.07289060999999998
-0.24511889999999997 -0.07567531
-0.24511889999999997 -0.07994970999999998
-0.24511889999999997 -0.08208680999999997
-0.24511889999999997 -0.18266269999999998
-0.24511889999999997 -0.21106099999999997
-0.24511889999999997 -0.25182900999999996
-0.24511889999999997 -0.2555853
-0.24511889999999997 -0.25684810999999996
-0.24511889999999997 -0.27540261
-0.24511889999999997 -0.28456642000000004
-0.24573409000000002 0.033060690000000004
-0.24573409000000002 -0.17064922
-0.24573409000000002 -0.17094072000000002
-0.24605788000000003 0.23660889000000002
-0.24615508999999997 -0.03795120999999999
-0.24638169000000001 -0.17382261
-0.24689978999999998 -0.18748749999999995
-0.24787118 0.23320889000000003
-0.2483246 0.03367599
-0.24971688000000003 0.03322259000000001
-0.24971688000000003 -0.03458360999999999
-0.24971688000000003 -0.03587880999999999
-0.24971688000000003 -0.03743311
-0.24971688000000003 -0.03804841
-0.24971688000000003 -0.24188801
-0.25013788 0.038598090000000015
-0.25013788 -0.16880351
-0.25013788 -0.17039021000000001
-0.25017028 0.03506839000000001
-0.25017028 -0.03542551
-0.25017028 -0.03620270999999999
-0.25017028 -0.03801600999999999
-0.25017028 -0.10608110999999996
-0.25017028 -0.24111089999999993
-0.25081788 -0.06683531
-0.25081788 -0.19386659999999997
-0.25081788 -0.19590659999999996
-0.25081788 -0.19635989999999998
-0.25081788 -0.21368390999999998
-0.25104447999999996 -0.16491781
-0.25107688 0.03895419000000001
-0.25107688 -0.029014009999999996
-0.25217788 0.2272832
-0.2523721 -0.019429209999999985
-0.25266358 -0.16349301
-0.25709970000000004 -0.17194451000000002
-0.25758538 0.03882469000000001
-0.2584597 0.029045490000000007
-0.25875108 -0.24781382
-0.25878349 -0.19095230999999996
-0.25888059999999996 -0.187876
-0.25904258999999996 -0.19276560999999998
-0.25907489 -0.19189130999999998
-0.25910729 -0.18677509999999994
-0.25910729 -0.19011028999999993
-0.2595606 -0.18819989999999998
-0.2595606 -0.18959220999999998
-0.2595606 -0.24765189999999992
-0.25959299999999996 -0.18606269999999997
-0.25959299999999996 -0.22080769999999997
-0.25959299999999996 -0.22116390999999994
-0.25962538 -0.18544739999999996
-0.26033777999999996 -0.19331609999999996
-0.26082349000000005 -0.15193292
-0.26082349000000005 -0.19075800999999998
-0.26114729 -0.19218269999999998
-0.2611797 -0.24328038999999999
-0.26202159 -0.19587419999999997
-0.26351108 -0.14927760999999998
-0.26354349000000005 -0.18259788999999996
-0.26357579 0.021306400000000003
-0.26357579 -0.15235391
-0.26357579 -0.15277482
-0.2638997 -0.19532369
-0.26393197999999995 -0.15102622
-0.26402919 -0.14927760999999998
-0.2641263 -0.18301890999999995
-0.26422349000000006 -0.16015771
-0.26432061 -0.10734400999999998
-0.26432061 -0.17531213
-0.26445009 -0.24013939999999992
-0.26493579 -0.1829217
-0.26509769 -0.24026900999999998
-0.2652273 0.03681709000000001
-0.2652273 -0.17187971999999999
-0.26529198 -0.14335192
-0.26529198 -0.14927760999999998
-0.26532439 -0.03584651
-0.26532439 -0.17217121
-0.26535678999999995 -0.03626741
-0.26584248999999993 -0.18991609999999995
-0.26587489000000003 -0.23592990999999994
-0.2661339 0.028559790000000005
-0.26623108 -0.20393710999999995
-0.26626339 -0.19749329999999998
-0.26626339 -0.19768749999999996
-0.26632818999999996 0.019849190000000006
-0.2663606 -0.19286269999999997
-0.26665197999999996 -0.19791419999999998
-0.2667167899999999 -0.19001319999999997
-0.26674908999999997 0.014020590000000001
-0.2668139 -0.18784368999999998
-0.2668463 -0.25386911
-0.26691107999999997 -0.20034278999999994
-0.26694339 0.016060590000000003
-0.26781769 -0.17259213
-0.2681739 -0.20254471
-0.26830339 0.03911620000000001
-0.26830339 -0.18946269999999998
-0.26833579 -0.02891690999999999
-0.26833579 -0.16773491999999998
-0.26895099 -0.18560939999999995
-0.26992248999999996 -0.16686061999999996
-0.27001959999999997 0.013470100000000002
-0.27027858 -0.2345375
-0.27037578999999995 -0.19088749999999996
-0.27060239 0.04283999000000001
-0.2709263 -0.15050811
-0.27115288 -0.16660162
-0.27115288 -0.1904342
-0.27128239000000004 -0.19085509999999994
-0.27141197999999994 -0.19040179999999995
-0.27167099000000006 -0.15623962
-0.27183288 0.013470100000000002
-0.27193008999999996 -0.05449801
-0.2720596 -0.026099709999999995
-0.2720596 -0.20348380999999996
-0.27251288 -0.23078131
-0.27257769 -0.16210061
-0.27277197999999997 0.013502490000000006
-0.27277197999999997 -0.05449801
-0.27290148999999997 -0.20351618999999999
-0.27316050000000003 -0.15368152
-0.27325769 -0.19082269999999996
-0.27351669 -0.19079028999999995
-0.27384050000000004 -0.026326409999999998
-0.27384050000000004 -0.16647213
-0.27387288 -0.029953109999999998
-0.27400239000000004 -0.15517100999999997
-0.27426148999999994 -0.15232152
-0.27439099 0.03875999000000001
-0.27442339000000004 0.03778849
-0.27464998999999995 0.03746469000000001
-0.27468239000000005 -0.15617482
-0.27481189 -0.1905961
-0.2752005 -0.19079028999999995
-0.27532998999999997 -0.16598633
-0.27591287999999997 -0.16268350999999998
-0.27591287999999997 -0.2306194
-0.27591287999999997 -0.230846
-0.27639858 -0.14956912
-0.27662519 0.045398090000000016
-0.27662519 -0.15827962
-0.27662519 -0.15866822
-0.27675479999999997 -0.022473009999999995
-0.2767872 -0.15339010999999997
-0.27694908999999995 -0.15763202
-0.27694908999999995 -0.16737871
-0.2770138 -0.16695780999999998
-0.27720809999999996 -0.02943501
-0.27720809999999996 -0.15649873
-0.27798519 -0.18755220999999997
-0.27801759 0.03587799000000001
-0.27804998999999997 0.009260590000000011
-0.2781148 0.013955790000000008
-0.2781148 0.013599590000000007
-0.2781148 0.013405290000000005
-0.2781148 0.012693000000000003
-0.2781148 -0.19033698999999996
-0.27817948 -0.1967485
-0.27821189 -0.15300151999999997
-0.27840618000000006 -0.18195028999999996
-0.27853569 0.006410990000000001
-0.27895669 -0.15264532
-0.27898899 0.03662279
-0.27898899 -0.16728162
-0.27905379999999996 -0.20303038999999998
-0.2794747 -0.15429671999999997
-0.2794747 -0.16585681
-0.27953947999999995 -0.03144260999999998
-0.27989569 -0.04698560999999998
-0.28002519000000003 -0.20367810999999997
-0.28012239 -0.15802061
-0.2801547 -0.16420541
-0.28083470000000005 -0.16420541
-0.28112618 -0.14905100999999998
-0.2812881 -0.18463788999999997
-0.2812881 -0.19571230999999994
-0.28148229999999996 -0.15245101
-0.28148229999999996 -0.15267771
-0.28170899 -0.17259213
-0.28170899 -0.23958900999999996
-0.28209759 -0.03782171
-0.28212998999999994 -0.03717411
-0.2824538 -0.25069570999999996
-0.2828423 0.013599590000000007
-0.28365189 0.029531190000000002
-0.28368419000000006 -0.18496169999999998
-0.2842671 -0.16248922
-0.28462329 -0.15475011
-0.28472038 -0.15669292
-0.28472038 -0.15834441999999999
-0.28504419000000003 -0.04093030999999999
-0.285109 -0.03665600999999999
-0.28520608999999997 -0.15254811000000001
-0.28572419 -0.15287202000000003
-0.28620989 -0.16925681
-0.28656609 0.034614990000000005
-0.28656609 -0.03374171
-0.28769939 -0.18049310999999998
-0.28776419000000003 -0.16530632999999997
-0.28795849 -0.16925681
-0.28834698 -0.15986631999999998
-0.28837938999999996 0.04326089
-0.28847659 -0.16070822
-0.28870318999999994 -0.15831202
-0.288768 -0.16750832
-0.28964229999999996 -0.16054631999999996
-0.28980419 -0.15759962
-0.28996609 -0.16054631999999996
-0.29048419000000003 -0.15682252000000002
-0.29336599 -0.16741111
-0.2939489 -0.16873871
-0.30557358999999995 -0.18654839999999998
-0.30557358999999995 -0.19263609999999998
-0.30557358999999995 -0.1931542
-0.30557358999999995 -0.19555038999999996
-0.30557358999999995 -0.19895038999999998
-0.30557358999999995 -0.20134659999999996
-0.30557358999999995 -0.20882669999999998
-0.30557358999999995 -0.2103486
-0.30748400000000004 -0.16595401999999998
-0.3099773 -0.16967781
-0.31078679000000003 -0.17119971999999997
-0.3109164 0.038533290000000005
-0.31117539000000005 -0.16741111
-0.3113697 -0.16537111
-0.3129563000000001 -0.16316922
-0.31308589000000003 -0.18337509999999996
-0.31308589000000003 -0.18353698999999996
-0.31308589000000003 -0.18658079999999996
-0.31308589000000003 -0.18991609999999995
-0.31308589000000003 -0.19114651
-0.31308589000000003 -0.19467609999999996
-0.31308589000000003 -0.19771989999999998
-0.31308589000000003 -0.19924179999999997
-0.31308589000000003 -0.20196189999999994
-0.31308589000000003 -0.20241519999999996
-0.31308589000000003 -0.20335429999999996
-0.31308589000000003 -0.20730480999999995
-0.31308589000000003 -0.21002480999999998
-0.31308589000000003 -0.21122288999999997
-0.31308589000000003 -0.21598288999999996
-0.31308589000000003 -0.2176667
-0.31311819999999996 -0.19163230999999997
-0.31405730000000004 -0.17213883
-0.31418679 0.03001689
-0.31489919 -0.19542089999999995
-0.31489919 -0.21734288999999998
-0.31755438999999996 -0.16498252
-0.31771630000000006 -0.16708733
-0.31771630000000006 -0.16945111000000002
-0.31771630000000006 -0.17171781
-0.31771630000000006 -0.17323971999999999
-0.31813730000000007 -0.16831780999999998
-0.31813730000000007 -0.16883592
-0.31813730000000007 -0.16993691
-0.31813730000000007 -0.17165312
-0.3181696 -0.17298072
-0.3181696 -0.17404931
-0.31875249000000005 -0.2145258
-0.32189339 -0.17566832
-0.32205529 -0.18010460999999997
-0.32733339 -0.17994259999999995
-0.3291791 0.028559790000000005
-0.33167238000000004 -0.24399279999999998
-0.33176949 0.02778259000000001
-0.33206089 -0.18279220999999998
-0.33206089 -0.18457319999999997
-0.33238468000000004 -0.16763781
-0.33241711000000007 -0.17230072
-0.33322660000000004 -0.17531213
-0.33413328000000003 -0.17531213
-0.33481328000000005 -0.18784368999999998
-0.33504 -0.18622460999999996
-0.33513711 -0.18541509999999994
-0.33636761 -0.18975419999999998
-0.33646468 -0.16873871
-0.33717711000000006 -0.19069319999999995
-0.33759800000000006 -0.1904342
-0.33814851 -0.18991609999999995
-0.33860179 -0.16109681
-0.33992941 -0.19036939999999994
-0.34005898 -0.19085509999999994
-0.34073897999999997 -0.19088749999999996
-0.34090088999999996 -0.19033698999999996
-0.3418075 -0.16226252
-0.34203421 -0.19066079999999996
-0.34203421 -0.19085509999999994
-0.34226078000000004 -0.16524162
-0.34307039000000006 -0.19085509999999994
-0.3434589 -0.19082269999999996
-0.34407421000000005 -0.18975419999999998
-0.34462461000000005 -0.15850631999999998
-0.34472179000000003 -0.15759962
-0.34591988000000007 -0.18784368999999998
-0.34608179000000006 -0.19104939999999995
-0.34656750000000003 -0.19040179999999995
-0.34656750000000003 -0.19111419999999998
-0.34698839 -0.16724922
-0.34776558 -0.16666641999999998
-0.3481541 -0.16420541
-0.34919031000000006 -0.16456162
-0.34941699 -0.16456162
-0.34980550000000005 -0.16608351
-0.34980550000000005 -0.16650441
-0.35080929000000005 -0.16873871
-0.35284929000000004 -0.17683401999999998
-0.35307601000000005 -0.17285121
-0.35453308000000006 -0.16967781
-0.35961691 -0.17006642
-0.36052351000000005 -0.17006642
-0.36113879000000004 -0.16867401999999998
-0.44487512000000007 -0.15555961999999998
-0.44490749999999996 -0.15785871999999998
-0.44490749999999996 -0.15818252
-0.71211272 0.3218364
-0.91445937 -0.08419161
-0.9146860899999998 0.18761619
-0.9149128099999998 -0.08419161
-0.9154309399999998 -0.08419161


==> figures/data/ClusterSmall.txt <==
x y
0.92003835 -0.02111636
0.9198978800000001 -0.01844495
0.91973562 -0.01888862
0.9196575700000001 -0.018932369999999997
0.9196544400000001 -0.01861367
0.9195203000000002 -0.01879802
0.9149513200000001 -0.01565482
0.87482726 0.18849964
0.8445882800000001 0.37222219999999995
0.7477327600000001 -0.06701748
0.74771713 -0.06684562999999999
0.52422421 0.8108469599999999
0.50303382 0.7453275100000001
0.42655742 0.6706415699999999
0.39657828999999994 -0.7994611599999998
0.35254513 -0.8294257699999998
0.34362567999999993 -0.8018920199999998
0.33330919999999997 -0.64831339
0.30604106000000003 -0.16466366
0.24348923999999997 0.32337909000000004
0.24087984 0.8274396199999999
0.16814720000000002 0.021405979999999998
0.15519189 0.82170306
0.11547735 0.7762306299999999
0.11414373 -0.9034162399999999
0.1027319 -0.33841237
0.10263109 -0.34136991000000005
0.10260082999999999 -0.33912476
0.1025072 -0.3384405
0.10249472000000001 -0.33823741
0.10248848000000002 -0.33883729999999995
0.10244790000000001 -0.33913413
0.10240733 -0.33852483
0.10238236 -0.33676265
0.10237300000000002 -0.33734693999999993
0.10237300000000002 -0.33765937
0.10237300000000002 -0.33794995000000005
0.10236052 -0.33721882
0.10234491000000001 -0.33858421000000005
0.10234491000000001 -0.33875605
0.10229498000000001 -0.33909351000000004
0.10228873999999999 -0.3383655
0.1022878 -0.34176671000000003
0.10227626000000001 -0.33736568999999994
0.10224816 -0.33819366
0.10220136 -0.33874042
0.10218887000000001 -0.33653144
0.10217639000000002 -0.33758752999999997
0.10217015000000002 -0.33866858
0.10215766999999999 -0.33888729999999995
0.10211709000000001 -0.33874666999999997
0.10210148000000001 -0.33810303999999997
0.10206716 -0.33829362
0.10206092000000001 -0.33677201999999995
0.10202971000000001 -0.33874042
0.10202034000000001 -0.33819366
0.10199444 -0.3416855
0.10198289 -0.33741565
0.10192359000000001 -0.33885604999999996
0.10191424 -0.33754377999999996
0.10191424 -0.33892792
0.10189863000000002 -0.33810928999999995
0.10188303 -0.33861233
0.10187990000000002 -0.33758752999999997
0.10187366000000002 -0.33707198
0.10185400000000001 -0.3416605
0.10184246000000001 -0.3375344
0.10181124999999999 -0.33860296
0.10180812000000002 -0.33794057999999993
0.10180501 -0.33842174999999997
0.10175195 -0.33808741
0.10174789000000001 -0.34129803999999997
0.10164179000000001 -0.34126991
0.10157936000000002 -0.34112307999999997
0.10153880000000001 -0.34140116000000004
0.10152413 -0.33757502999999994
0.10147107 -0.33794057999999993
0.10146795000000002 -0.33818428999999994
0.1014461 -0.33839362
0.10139617000000001 -0.3374219
0.10137433000000001 -0.33857796
0.10134218 -0.34143241
0.10126104000000001 -0.34170108
0.10125168000000001 -0.34207604999999996
0.10109563000000002 -0.34161987
0.10103634000000002 -0.34178233
0.10096237000000001 -0.33776562
0.10090308 -0.33780624
0.10090214 -0.34169796
0.10089059 -0.33705636
0.10087405 -0.3412137
0.10083973000000002 -0.34159487
0.10083349000000001 -0.34207917000000004
0.10078667000000001 -0.34151049999999994
0.10069616000000002 -0.34112933
0.10064093 -0.33857796
0.10064093 -0.33902788
0.10061908000000001 -0.33895292
0.10055978000000002 -0.33912476
0.10055261 -0.34172296
0.10051297000000001 -0.33904663
0.10034444000000001 -0.33595968000000004
0.10029045000000002 -0.34206667
0.10025706 -0.33627525999999996
0.10023428 -0.34150424999999995
0.10012286000000001 -0.33600654999999996
0.10001893 -0.34140428999999994
0.09999179 -0.33583159
0.09962976000000001 -0.33668144
0.09961104000000001 -0.33794995000000005
0.09957983000000001 -0.33652830999999994
0.09957671 -0.33627839
0.09956953 -0.34263843
0.09947996 -0.33609401
0.09947372000000002 -0.33655019
0.09946748000000001 -0.33667205999999994
0.09946123999999999 -0.33647835
0.09940817 -0.33625339
0.09939788000000001 -0.34294776
0.09911388 -0.34294463999999997
0.0990109 -0.34304772
0.09896408000000001 -0.34333206
0.09894849 -0.3427103
0.09872066000000002 -0.34256034
0.09855213000000002 -0.34252909
0.09849596000000001 -0.34212604999999996
0.09844290000000001 -0.34245409
0.09840857 -0.34291650999999995
0.09830559000000001 -0.34304146999999996
0.0983034 -0.33702823
0.09826501 -0.34347265
0.09824941000000001 -0.34328519
0.09823381000000002 -0.34300400999999997
0.09823161999999999 -0.33658769
0.09822850000000001 -0.33678452
0.09819636000000001 -0.34268218
0.09817763000000002 -0.3430696
0.09816202 -0.34300400999999997
0.09798414 -0.34328206
0.09796229000000001 -0.34111683
0.09791235000000001 -0.34139803999999996
0.09790705000000001 -0.33623150999999996
0.09784682 -0.34325081
0.09783745 -0.34319147
0.09779376 -0.34282275999999995
0.09763147000000001 -0.34384447999999995
0.09760745000000001 -0.33660644
0.09759496000000001 -0.33630335
0.09754409000000001 -0.34264468000000003
0.09751601 -0.34308521999999997
0.09743799000000002 -0.34318835
0.09738181000000001 -0.34342894
0.09737338000000002 -0.33680014999999996
0.09722265000000001 -0.34389136
0.09717677000000001 -0.33631585
0.09711653 -0.34438187
0.09708002 -0.33661894000000003
0.09706441 -0.33669394
0.09697703000000002 -0.3367689
0.09697609 -0.34184171
0.09696985000000001 -0.34141366
0.09686686000000001 -0.34139491000000005
0.09684814 -0.34264155
0.09677637000000001 -0.34300400999999997
0.09670458000000001 -0.3427228
0.09668897000000001 -0.34322272
0.09668586000000001 -0.3431071
0.09652669000000003 -0.34346019
0.09650797 -0.34266030000000003
0.09644867 -0.34207292
0.09642059000000001 -0.34302272
0.09628327000000002 -0.34363515
0.09614907 -0.34210729999999995
0.09614283000000001 -0.34137616000000004
0.09208065 0.9354488399999998
0.09208065 0.9348927399999999
0.09204320000000002 0.93534892
0.08924666 0.11751738999999997
0.03688384 -0.63949315
0.03661857 -0.6399180800000001
0.03639699 -0.6402929999999999
0.03592262 -0.6407898
0.035607410000000006 -0.64118972
0.03519234 -0.64178647
0.034799109999999994 -0.64217702
0.03463994 -0.64230202
0.03243662 -0.6432643699999999
0.03236796 -0.64326124
0.030688930000000003 -0.6407335499999999
0.03040806 -0.64089288
0.029927440000000003 -0.64113972
0.029671529999999995 -0.64174585
-0.0117566 0.00013418999999999869
-0.03372109 0.74447767
-0.07709135 0.21081561000000001
-0.07776232999999999 0.21196229
-0.07788405 0.20859101
-0.08059498000000001 0.20677259000000003
-0.08061059000000001 0.20712563
-0.08061995000000001 0.21050005000000002
-0.08062931000000001 0.20662261000000004
-0.08063555 0.20970956000000002
-0.08064803 0.21158422999999998
-0.08066052000000001 0.20637264999999996
-0.08066052000000001 0.20618519000000002
-0.08066364000000001 0.20645075000000002
-0.08066364000000001 0.20626642
-0.08066364000000001 0.2060852
-0.08067612000000002 0.20600395
-0.08067924 0.20656011000000002
-0.08074166 0.20682568999999998
-0.08075599 0.21226097
-0.08075727 0.21050317
-0.08076039 0.20954708
-0.08076351000000001 0.21143737
-0.08076351000000001 0.21099369999999998
-0.08076351000000001 0.21082186000000003
-0.08076351000000001 0.21070313000000002
-0.08076975 0.21191542
-0.0808228 0.20847539999999998
-0.08082904 0.2060727
-0.08083216 0.20601019999999998
-0.08085713000000001 0.20618831
-0.08086025000000002 0.20672570999999998
-0.08086025000000002 0.20645387999999998
-0.08086025000000002 0.20637264999999996
-0.08086337 0.20661636000000003
-0.08087273000000002 0.20628517000000002
-0.08091955 0.20922839
-0.08093515000000001 0.20616956
-0.0810319 0.20919090999999998
-0.08105687 0.20674134000000002
-0.08105687 0.20636639999999998
-0.08105687 0.20618519000000002
-0.08105999000000001 0.20682256999999998
-0.08105999000000001 0.20626954
-0.08107247000000001 0.20610083000000004
-0.08107559000000002 0.20659761000000004
-0.08110056 0.20490415000000003
-0.08111928 0.20494478
-0.08139392000000001 0.20671320999999998
-0.08143761000000001 0.20685694
-0.0815784 0.20124675
-0.0815784 0.20105926999999998
-0.08159990000000002 0.20685068999999998
-0.08162174000000001 0.20663511000000004
-0.08164982999999999 0.20609144999999998
-0.08175005 0.20087805999999997
-0.0817653 0.20818483000000002
-0.08179027 0.20792237
-0.08189638 0.20885347
-0.08190886 0.20864412999999998
-0.08190886 0.20856288
-0.08191198000000001 0.20916278000000002
-0.08191822 0.2094596
-0.08191822 0.20926901000000003
-0.08192134 0.20976581
-0.08194319000000001 0.20792237
-0.0819966 0.20123736999999997
-0.0819966 0.20114988999999997
-0.0819966 0.20091243
-0.08208236000000001 0.21302645000000003
-0.08209923000000001 0.20914716
-0.08214605000000001 0.20792237
-0.08217414 0.20977829
-0.0821835 0.20912215
-0.08218974000000001 0.20886597
-0.08219285999999999 0.20894720000000003
-0.08219598 0.20986266999999997
-0.08219910999999999 0.20920653000000003
-0.08220535 0.20865974
-0.08222095000000001 0.20951585
-0.08222095000000001 0.20856288
-0.08224002000000001 0.20123736999999997
-0.08224002000000001 0.20109364
-0.08224002000000001 0.20091555999999997
-0.08248345000000001 0.20091555999999997
-0.08248657000000001 0.20124361999999996
-0.08248657000000001 0.20109364
-0.08272688 0.20123736999999997
-0.08273 0.20108114
-0.08292626 0.20806922999999997
-0.0829325 0.20832544000000003
-0.08297342 0.20107488999999998
-0.08297655000000001 0.2012405
-0.08297655000000001 0.20089055999999997
-0.08299804000000001 0.20784739
-0.08317281 0.20858788
-0.08319154000000001 0.20872536
-0.08321998000000001 0.2012405
-0.08321998000000001 0.20089368
-0.08327268 0.20807547999999998
-0.08330077000000001 0.20878784
-0.08339337000000002 0.9196454799999999
-0.08343808000000001 0.20906280000000002
-0.08346340000000001 0.20089055999999997
-0.08349738000000001 0.20561653000000002
-0.08349738000000001 0.20546968000000002
-0.0835005 0.20486979000000002
-0.08361008000000002 0.20151231
-0.08364718 0.20910030000000002
-0.08369400000000002 0.20996577000000002
-0.08370371000000001 0.20089680999999995
-0.08370683000000001 0.20123736999999997
-0.08377826000000001 0.20901279999999997
-0.08383791000000002 0.19936583
-0.08395025000000002 0.20088743
-0.08397175000000001 0.21146549999999997
-0.08410629000000001 0.19943144
-0.08419993 0.20089055999999997
-0.084331 0.19929082999999997
-0.08440902 0.19899714
-0.08444335000000001 0.20089055999999997
-0.08447768 0.19928769999999998
-0.08462124000000001 0.19900025999999998
-0.08468677000000001 0.20120611999999996
-0.08468677000000001 0.20089055999999997
-0.08469267 0.20776304
-0.08483346000000001 0.19900025999999998
-0.0849302 0.20089368
-0.08503007000000001 0.19929082999999997
-0.08504569000000001 0.19900025999999998
-0.08509839 0.20743496999999997
-0.08509839 0.20702878
-0.08517363000000001 0.20089055999999997
-0.08526415000000001 0.19899714
-0.08534529 0.19913149
-0.08534529 0.19894088999999998
-0.08540145 0.19920646999999997
-0.08542018 0.20089055999999997
-0.08542642000000002 0.19929082999999997
-0.08542642000000002 0.19885965999999997
-0.08545104 0.20653825
-0.08550132 0.19871904999999998
-0.08551693000000002 0.19920646999999997
-0.08591639000000001 0.20202473999999998
-0.08592541000000001 0.2080786
-0.08616294000000002 0.19791608000000002
-0.08616918000000001 0.19799106
-0.08617231000000002 0.19916896999999997
-0.08634048 0.20475106
-0.08647503000000001 0.19923146999999997
-0.08647781000000002 0.20505412999999997
-0.08654993000000001 0.19848474
-0.08658738 0.19922835
-0.08661824 0.20653825
-0.0866869 0.20515099
-0.08674031000000001 0.19922835
-0.08676839 0.19848786
-0.08685231000000002 0.20654450000000002
-0.08692096000000002 0.20535095
-0.08694593 0.20465733
-0.08698026000000002 0.20489478
-0.08699899000000001 0.20535095
-0.08701459 0.20502288
-0.08701771000000001 0.20542907
-0.08701771000000001 0.20515411
-0.08706453000000001 0.20770366000000004
-0.08711758000000003 0.20492915000000003
-0.08712070000000001 0.20515724
-0.08712382000000002 0.20523222
-0.08712694000000001 0.20762556
-0.08714567000000001 0.20537282
-0.08714601 0.19916896999999997
-0.08718624000000003 0.20497915000000003
-0.08720184000000002 0.20744744999999998
-0.08723652 0.20171852999999998
-0.08728611000000001 0.20495728
-0.08729235 0.20515724
-0.08737037 0.20535407
-0.08737037 0.20495728
-0.08737349 0.20515724
-0.08745463000000002 0.20536657
-0.08745775000000001 0.20516974
-0.08750803000000001 0.1991721
-0.0875701 0.20532909
-0.08757981999999999 0.19799419
-0.08788253000000001 0.19923146999999997
-0.08795432 0.19848161
-0.08798865000000002 0.19922835
-0.08804135 0.20602583000000005
-0.08813845000000001 0.19922835
-0.08817278 0.19847848999999998
-0.08883752 0.20171852999999998
-0.159748 0.90398017
-0.25283553000000003 -0.40029119999999996
-0.29302074 -0.74571585
-0.29302697 -0.8326708499999999
-0.34824360000000004 0.73170743
-0.34834037 0.7320104800000001
-0.34834345000000005 0.73149493
-0.3483934 0.7322292300000001
-0.34862747000000005 0.7317949300000001
-0.34866490000000006 0.7322636
-0.34875539000000005 0.73189806
-0.34876789 0.73162618
-0.34880536 0.7317949300000001
-0.3488209400000001 0.7325854000000002
-0.3488584 0.7323979000000002
-0.34886153000000003 0.7328197
-0.34900196000000006 0.73216985
-0.34907063000000005 0.7317918099999999
-0.3491268 0.73189806
-0.34917047000000007 0.7323822799999999
-0.34917985 0.7318886800000001
-0.3566911000000001 0.8144068799999999
-0.36134914 0.23008589000000002
-0.36137567000000004 0.060398939999999984
-0.36250871000000007 0.83824071
-0.42520964000000006 -0.11268300999999999
-0.45774975000000007 0.75577368
-0.51651661 0.73910985
-0.5354935200000001 0.7234364200000001
-0.5482202800000001 0.67945563
-0.55143473 -0.41073494999999993
-0.5607805900000001 0.6772779
-0.5623318400000001 0.6609414199999999
-0.5692943400000001 0.7420499300000001
-0.58135219 0.6789463399999999
-0.5821200400000001 0.6865068099999999
-0.6572055 0.5240935999999999
-0.6970414999999999 0.44122914999999996


==> figures/data/Donut.txt <==
x y
0.9351526600000001 0.06513978999999999
0.71037839 -0.028118200000000003
0.7103459700000001 -0.027891500000000003
0.70927769 -0.23519586999999997
0.7016696400000001 -0.14889989
0.70066605 0.012131699999999997
0.7004394900000002 -0.23833687
0.6998567500000001 0.19382259000000002
0.6996300300000001 0.19372538
0.6994682400000001 0.020907000000000002
0.6994358900000001 -0.16936478
0.6993063600000001 -0.10845569000000001
0.6965545700000001 0.08741808999999999
0.6744105800000002 -0.21958797999999996
0.6555363600000002 -0.20258785999999995
0.6509068700000001 0.14032899
0.6505831599999999 0.10279919
0.6415506999999999 -0.35928074
0.6407413999999999 -0.041685879999999995
0.6403528799999999 0.018284100000000005
0.64006148 0.14499189
0.61555421 0.3853574599999999
0.5931189 0.39542802999999993
0.59179148 0.3691992599999999
0.59046421 -0.19951166999999997
0.59020519 -0.38065235000000003
0.59014038 -0.38107335999999997
0.5842158900000001 0.39584893
0.5841512000000001 -0.45079007
0.58204691 0.31515508
0.57732019 -0.33745574
0.5331294 -0.34409386999999997
0.53134878 0.34303526999999995
0.5234171000000001 -0.34525956999999996
0.52325518 -0.10097568999999999
0.5231905000000001 0.26046308
0.52312569 0.20039599
0.52309339 -0.10207659
0.52309339 -0.27829523
0.5229962 0.0186727
0.52293147 -0.27829523
0.5189171 -0.33713187999999994
0.49822987 0.08298190000000001
0.4980356900000001 0.022849900000000003
0.49790619999999997 -0.03825348
0.48647807000000004 0.12533649
0.47689529999999997 0.15276338999999997
0.47689529999999997 -0.08912428
0.47585928000000005 -0.7194244799999998
0.47459671 -0.28299054
0.4743701 -0.52552566
0.47427299 0.12763557999999997
0.47288089 0.037356789999999994
0.47284849999999995 0.24249148
0.46469018000000006 -0.46623582999999996
0.46423697999999997 0.5023829799999999
0.46012538000000003 -0.45817294000000003
0.45941319 0.7267849799999999
0.44507139000000007 -0.45247385999999995
0.41551370000000004 -0.38113805
0.41518998 -0.38084668
0.41476908999999995 -0.23539016999999995
0.41399209000000003 -0.07613949
0.41360357999999997 0.40371763999999993
0.40683737000000003 -0.13267689
0.40661076999999995 -0.58892806
0.40589858 0.48777907
0.40563959000000005 -0.29014674
0.40563959000000005 -0.59200439
0.40172229 -0.5779184900000001
0.39987698000000005 -0.5773680600000001
0.37546678 0.22604187
0.37511069 -0.5323905400000001
0.36727608 0.6242335299999999
0.35779037 -0.33033186000000003
0.35688397000000005 -0.46435774
0.35626889 -0.5017902399999999
0.3561717 -0.44165854
0.35613940000000005 -0.5624402700000001
0.35604217000000005 -0.56218124
0.35600987 -0.56263456
0.35581557 -0.5020817300000001
0.3552976 0.28698328
0.35484440000000006 -0.11318339000000001
0.35452057 -0.11557959000000001
0.34930838000000003 0.39584893
0.34772209000000004 -0.5221580400000001
0.34730119 0.61698013
0.34726877 -0.52675616
0.34448459000000003 -0.6381476199999999
0.3432544 -0.6379533199999999
0.32865358 0.3163207800000001
0.32004209000000006 -0.53206667
0.29864268000000005 0.7324516999999999
0.29796277000000004 -0.62344658
0.2974447800000001 -0.62247517
0.29660309000000007 -0.68153844
0.29653838000000005 -0.6227342800000001
0.2964088900000001 -0.62305806
0.29598799000000003 -0.17584096999999996
0.28944838 0.42687005999999994
0.2882505900000001 -0.41073455999999997
0.26999148000000006 0.16302818999999996
0.26918209000000004 0.16218628999999998
0.26309578 -0.40098775999999997
0.26034398000000003 -0.34814155999999996
0.25833668000000004 -0.6330961900000001
0.24331508000000004 -0.57166894
0.23985107000000003 -0.7793810599999998
0.23845898000000001 -0.62296088
0.23813517 -0.56253746
0.23761718 -0.37825618000000005
0.23072148000000006 0.36641444999999995
0.23023588000000003 -0.58316427
0.23020347000000002 -0.5818367
0.22942648000000004 -0.5871147800000001
0.22939418 -0.7134663499999999
0.22932937 0.5026096599999998
0.22919988000000002 0.50348396
0.22648049 0.6319079499999999
0.22596248000000005 0.5714522599999999
0.22505597000000002 -0.5790842700000001
0.22304879000000005 -0.6381476199999999
0.20200558000000002 -0.6526220299999999
0.19297308 0.25411638000000003
0.18364937000000003 -0.42310417
0.18309898 0.5156916699999999
0.18122128000000004 0.43007572999999993
0.17947308 -0.47818454
0.17830757 0.3660259799999999
0.17827517000000004 0.37972316999999994
0.17817808 -0.30546304999999996
0.17293348 -0.45117866
0.17283639000000003 0.5165335499999999
0.17144428000000003 -0.58173947
0.16927518000000005 -0.51733323
0.16687948000000002 -0.6988300199999999
0.16616729000000002 -0.6394105099999999
0.16454848000000002 -0.57762709
0.15940097000000006 -0.63733812
0.13997649 -0.6536582
0.13573548000000002 0.77108251
0.13534699000000006 -0.9013425899999998
0.13042609000000005 -0.64831531
0.13036128000000002 -0.58802146
0.12178218000000005 -0.68357844
0.12129658000000004 -0.55884597
0.11935408000000002 0.30553787000000004
0.11407709000000002 -0.45088714
0.11181089000000004 0.56403695
0.10834690000000002 -0.51691226
0.08108769 -0.9226817299999999
0.07076029 -0.58918716
0.060918590000000016 -0.44133475
0.055415000000000006 0.5772808199999999
0.055253100000000006 -0.45127572999999993
0.04703000000000001 0.63213455
0.046835800000000004 0.63219935
0.038936490000000004 -0.8518178799999998
0.031166590000000008 -0.63714383
0.027184589999999998 -0.6336467
0.021389580000000005 -0.8487417099999999
0.01964139 -0.7299159599999999
0.004263590000000004 -0.5853985700000001
0.002353590000000004 0.36783925999999995
0.002321190000000006 0.41981103999999997
-0.004412699999999995 0.72927842
-0.0334847 -0.6333228700000001
-0.04141639999999999 0.41974635
-0.05611431 -0.5002683299999999
-0.062200700000000005 -0.5114398200000001
-0.0622331 0.69777147
-0.06323669999999999 -0.48019212
-0.06401369999999999 0.6775654299999999
-0.0642726 0.49603625999999995
-0.064305 -0.47167595
-0.0707475 -0.6978585399999999
-0.09506060000000001 -0.9171121299999999
-0.10499951 -0.7048853399999998
-0.11422611000000002 -0.62305806
-0.1144851 0.6473213699999999
-0.11487361 -0.74212377
-0.1150355 0.58667134
-0.11519731 0.52634507
-0.1255895 -0.5172361600000001
-0.12633409999999998 0.51083446
-0.1264636 -0.51733323
-0.128924 -0.57788619
-0.13251759000000002 -0.7458151799999998
-0.1378917 -0.23830446999999993
-0.13999599000000004 -0.28473914
-0.14524059000000003 -0.6381152299999999
-0.14831619999999998 -0.46118442000000004
-0.15003200000000003 -0.65291344
-0.15187740000000002 -0.9306151699999998
-0.17243499999999998 -0.5849775899999999
-0.17392420000000003 -0.36776464999999997
-0.1797516 -0.45082245000000004
-0.18111131 -0.5831967
-0.18175881000000002 0.67737113
-0.18205019 -0.46448731
-0.18205019 -0.46474634
-0.1820825 0.50345157
-0.18797471000000002 0.5716141699999999
-0.23093529000000004 -0.35578348
-0.23158279 -0.56256976
-0.23268350000000002 0.30764258
-0.23281301 -0.29888965
-0.24042086 -0.64578961
-0.24074467 0.50235056
-0.24203967 -0.64106191
-0.24226626999999998 -0.64112672
-0.24443525 -0.63992863
-0.24657195 -0.6383743399999999
-0.24699284999999999 -0.6383743399999999
-0.24705765999999998 -0.63792094
-0.26580227 -0.7032662699999999
-0.28814057000000004 -0.6218922800000001
-0.28827006 -0.6930660999999998
-0.28946784999999997 -0.46435774
-0.28950026 -0.52549335
-0.28985637 -0.62305806
-0.29001826 -0.62266947
-0.29030967 -0.5022436400000001
-0.29105425999999995 -0.68157086
-0.29218737 -0.7400513499999999
-0.29927727 0.4355805299999999
-0.29943916 -0.52669144
-0.29966576 -0.52662667
-0.30196436 -0.52018277
-0.32168026 -0.45577673
-0.32731336 -0.5124436400000001
-0.34058688000000004 -0.58902529
-0.34842137 0.5256974499999999
-0.34871278 0.52618316
-0.34971637 0.3390199599999999
-0.34994296999999996 0.58650943
-0.35039625 0.17853858
-0.35042856 -0.05509168
-0.35049336000000003 0.06808648999999999
-0.35065528 -0.06134128
-0.35602938000000006 -0.5803470900000001
-0.35732438 -0.52125136
-0.3576804700000001 -0.5871147800000001
-0.35790707 0.37531938
-0.3579717600000001 -0.58633759
-0.35803657000000005 -0.60032627
-0.35806895000000005 -0.35079676
-0.35816606000000006 0.38364124999999993
-0.35816606000000006 0.38331745999999994
-0.35836028000000003 0.38234605999999993
-0.35836028000000003 0.3817307399999999
-0.35836028000000003 -0.52669144
-0.35839266000000003 0.38202226999999994
-0.35865168000000003 -0.52662667
-0.35891067000000004 -0.5266590600000001
-0.35904016 -0.39920674
-0.3594610600000001 0.50782306
-0.3603027800000001 -0.5806385700000001
-0.36049696000000003 -0.5806385700000001
-0.36172727000000005 0.5090535599999999
-0.36198618 -0.57944048
-0.3622775800000001 -0.5184342500000001
-0.36276317 -0.51856374
-0.36418766 -0.5779184900000001
-0.36441426000000005 -0.57788619
-0.36464086 -0.57762709
-0.36713375000000004 -0.5731908499999999
-0.37882087000000003 -0.09799659
-0.38043958000000005 -0.5767851700000001
-0.38111938 -0.5177218699999999
-0.3814107500000001 -0.57814517
-0.38254387 -0.6977614299999999
-0.38875965000000007 -0.53274675
-0.3888891900000001 -0.59216627
-0.39287126000000006 -0.7335103399999998
-0.39801876 -0.5839413800000001
-0.39873098000000007 -0.58390908
-0.40303676000000005 -0.57150707
-0.4064036800000001 -0.17438388
-0.4064360600000001 0.06714748999999999
-0.40646848 0.53631847
-0.40695407000000006 -0.52461906
-0.40701876000000003 -0.52497527
-0.40708356000000007 -0.56279644
-0.40714825000000004 -0.38142957
-0.40734259000000006 0.12792699
-0.4077310600000001 -0.5021788399999999
-0.40786055000000004 -0.46406633999999997
-0.4086698500000001 -0.5604973400000001
-0.40918786000000007 0.17633668999999996
-0.41495048000000007 -0.6398962099999999
-0.4170224700000001 0.32192276999999997
-0.4170547700000001 0.31473407999999997
-0.41886778 -0.39920674
-0.42145766 -0.45830243
-0.4214900800000001 -0.45810821000000007
-0.42307645000000005 -0.39616295
-0.42812677000000005 -0.45587391000000005
-0.44431395 0.49626297999999996
-0.45098306000000005 -0.7135958799999998
-0.45098306000000005 -0.73875604
-0.4651305600000001 -0.65832109
-0.4659075900000001 0.4047862299999999
-0.46655509 0.06695319
-0.46655509 -0.44146425
-0.4682385 -0.12377209
-0.47354786000000004 0.21393128
-0.47481048 -0.056872690000000004
-0.47539317000000003 0.19362829
-0.47558747 -0.22962627999999996
-0.47571696 -0.22117467999999998
-0.47578169 -0.22204897999999998
-0.4758140700000001 -0.22224327999999996
-0.47591118000000004 0.5025448499999999
-0.47620259000000004 0.44733494999999995
-0.4776593800000001 -0.45969480999999995
-0.47953708000000006 0.26878507
-0.48024938 0.32856087999999994
-0.48173856000000004 -0.45697480999999995
-0.48202997000000003 -0.45691013
-0.4972458700000001 -0.39182387
-0.5015192700000001 -0.39192106
-0.5061487600000001 0.49639247
-0.50634298 -0.41164116000000006
-0.50637536 -0.47151403000000003
-0.5152135700000001 -0.46704544000000003
-0.52036107 -0.45062815
-0.52320997 0.45575406999999996
-0.5235984900000001 -0.38010188
-0.5237926700000001 -0.38010188
-0.5245049700000001 -0.40458206
-0.52463446 0.34433046999999994
-0.52463446 -0.19967356999999997
-0.5246991900000001 -0.44201475
-0.5247315700000001 -0.48326845
-0.52476396 0.48441144999999997
-0.52476396 0.4043328399999999
-0.52476396 0.18760538000000002
-0.5248286799999999 -0.44227373999999997
-0.5253142700000001 0.4054985399999999
-0.52583228 -0.19941446999999995
-0.5261236800000001 0.46724937999999994
-0.52622075 0.042343490000000004
-0.52628556 0.10266968
-0.5263502800000001 -0.44165854
-0.5323071600000001 -0.5114398200000001
-0.5390733700000001 -0.33742335999999995
-0.55969575 0.44571584999999997
-0.5623504800000001 -0.33104424
-0.5835555600000001 -0.32103844
-0.5837174700000001 0.04260249
-0.58387927 -0.32013174
-0.5840087600000001 -0.19983547999999998
-0.5841059900000001 -0.19957647999999997
-0.58423548 0.10312297999999999
-0.5843001700000001 -0.19954406999999996
-0.58462396 0.22387228
-0.5910987600000001 -0.45085483000000004
-0.59129306 -0.38777625
-0.5926203600000001 0.0176365
-0.5940771600000001 -0.03644007999999999
-0.59436857 -0.03637538
-0.59488658 0.024080300000000002
-0.6052463800000001 -0.32981372999999997
-0.61864927 -0.3370671499999999
-0.6421205600000001 0.16267199
-0.64234716 0.10234588
-0.64244439 0.04240819
-0.6424767000000001 0.10286398999999999
-0.64270338 0.0671799
-0.64315658 0.04266728999999999
-0.64354509 0.10276677999999999
-0.6436745899999999 0.042149189999999996
-0.65086173 -0.35924836000000004
-0.6515415 0.017571699999999996
-0.6517682200000001 0.018834599999999993
-0.6519624 0.024047999999999996
-0.65212431 0.19991019000000002
-0.65293361 0.024047999999999996
-0.6532574000000001 0.024047999999999996
-0.6535164200000001 -0.03640767999999999
-0.65555595 0.025310800000000005
-0.65814595 0.027253700000000002
-0.67064228 -0.27949334
-0.6771818900000001 0.20424929
-0.67938345 -0.04793548000000001
-0.69223603 -0.039710579999999995
-0.6959914200000001 -0.08183858000000001
-0.70058853 -0.04110298000000001
-0.7009446300000001 -0.0179828
-0.70113892 -0.07464989
-0.70233674 -0.07678709000000002
-0.70236908 -0.016460899999999997
-0.70262814 -0.07843849
-0.7026604900000001 -0.0179828
-0.7030489999999999 -0.0180152
-0.70314611 -0.07850328999999999
-0.71043029 0.012131699999999997
-0.7105921700000001 0.08453619999999999
-0.7107217000000001 0.012261200000000003
-0.7120813800000001 0.08453619999999999
-0.7346138900000001 0.15658438999999996
-0.8211177599999999 -0.014388499999999999
-0.83319342 -0.08747289000000001
-0.8586071700000001 -0.36553034999999995
-0.8637546700000001 -0.35769407000000003


==> figures/data/Fingerprints.txt <==
x y
0.9302694499999999 -0.1779778
0.8959140499999999 -0.1041489
0.71953893 0.42758307000000007
0.55708741 0.6910041899999999
0.54866853 0.69942326
0.5485389900000001 0.69906709
0.54837712 0.75314369
0.54717899 0.7359493100000002
0.5468876300000001 0.7393493100000001
0.5468228199999999 0.7361111800000001
0.5466286 0.72898728
0.5463048100000001 0.7254254000000001
0.5448800100000001 0.7244215700000001
0.5446210300000001 0.71924064
0.54426481 0.7212806399999999
0.54426481 0.70466896
0.54400579 0.7145129000000001
0.54377911 0.6964765399999999
0.54332579 0.71635868
0.5431963000000001 0.71473962
0.54280771 0.71396243
0.54280771 0.06756880000000001
0.54193341 0.7181072000000001
0.54180392 0.71088618
0.5417714900000001 0.71684439
0.541642 0.73005595
0.5414801300000001 0.73727689
0.5412211 0.7372122
0.5412211 0.7003946600000001
0.5399582100000001 0.733974
0.5393430200000001 0.6992613799999999
0.5389221200000001 0.7000060699999999
0.5373354 0.73332642
0.53707642 0.7243892300000001
0.53597552 0.73481595
0.53357931 0.7172977500000001
0.5311507900000001 0.7118253200000001
0.52995271 0.7283397
0.5299204 0.7134767300000001
0.52982321 0.71703868
0.52920802 0.71593775
0.52752423 0.6865356
0.5273947 0.7244215700000001
0.52616431 0.72053579
0.5253871200000001 0.6873774699999999
0.52525763 0.72973212
0.52464239 0.68647076
0.52341192 0.6852727099999999
0.5211777 0.71493392
0.5208863 0.72898728
0.52017391 0.72840454
0.51988251 0.72866353
0.51518739 0.7135415
0.5148636000000001 0.7037623999999999
0.51431309 0.71370345
0.5139245000000001 0.6982898999999999
0.5134388000000001 0.6951489599999999
0.51272649 0.71758907
0.5108484099999999 0.7209568100000001
0.51033032 0.7019813799999999
0.5093913 0.7202120399999999
0.5089703999999999 0.69544037
0.50864661 0.72804829
0.50773989 0.6989052099999999
0.5069952 0.6993260699999999
0.50660661 0.70071849
0.5063798899999999 0.69161935
0.50608852 0.6977070900000001
0.5055704 0.70175466
0.50531141 0.69838709
0.50382192 0.68847841
0.5037895 0.6934650499999999
0.50265622 0.74268462
0.5026238000000001 0.69560224
0.5021057900000001 0.7562197
0.5021057900000001 0.68148404
0.50149052 0.68708599
0.50097239 0.7151604800000001
0.5006486 0.69628224
0.49977442 0.69718896
0.49915923 0.7405150100000001
0.49883540000000004 0.6927527899999999
0.4981554 0.7194672000000001
0.49744302000000007 0.6753963799999999
0.49708679 0.7445950900000001
0.4965364100000001 0.65661529
0.49488501000000007 0.6750402099999999
0.49485262 0.69534326
0.4947878200000001 0.6903888799999999
0.4943345 0.69025935
0.4943021200000001 0.7064823999999998
0.49401071 0.6869888799999999
0.49349262 0.68818701
0.4931364100000001 0.68983841
0.49294220000000005 0.66260591
0.4923593 0.6895793499999999
0.49164692000000004 0.69492224
0.4916146200000001 0.69531091
0.4915821900000001 0.7365645399999999
0.49135552000000005 0.7360464200000001
0.4906107900000001 0.6888993499999999
0.4902870000000001 0.69463091
0.4886680200000001 0.73054158
0.48850609999999994 0.72937595
0.48837649 0.72228439
0.48303378 0.7043127899999999
0.4823862 0.6843012999999999
0.48138238 0.6958289599999999
0.48099378000000004 0.6834916899999999
0.48041100999999997 0.68345927
0.48034620000000006 0.7115661799999999
0.47953671000000003 0.70687099
0.47918058 0.70214326
0.47863011000000005 0.7037299799999999
0.47684921 0.7019489599999998
0.44401558 -0.67081972
0.43611487 -0.34652211
0.40800880000000006 0.02372460000000001
0.40781462 -0.7856112800000001
0.38281701 0.73002353
0.38242853000000004 0.72286728
0.38236372 0.70622326
0.38236372 0.7036327899999999
0.3815218100000001 0.7256197
0.38148943 0.7288254000000001
0.38145712 0.70249951
0.38129513 0.7281454
0.38061521000000004 0.72209009
0.37948193 0.74100079
0.37948193 0.7281778200000001
0.37932001000000004 0.73012072
0.37893141999999996 0.72584634
0.3784133 0.74164845
0.37796001000000007 0.73510743
0.37770091 0.75382369
0.37744193 0.7520750900000001
0.37679431 0.7001356799999999
0.37611431 0.72736829
0.37604962000000003 0.69599091
0.37556392 0.69874326
0.37546673 0.7534999400000001
0.37546673 0.7009775499999998
0.37536961999999996 0.724454
0.3751429 0.6938860699999999
0.3732325100000001 0.7541799400000001
0.37222872 0.7658693099999999
0.37171060000000006 0.7052195099999999
0.37161353 0.7732522
0.37138681000000007 0.7145777500000001
0.37038302 0.77658751
0.37028591 0.7761018099999999
0.37025353000000005 0.7411303300000002
0.37009161 0.77674939
0.36996212 0.77548657
0.36989732000000003 0.72173392
0.36937923 0.71571103
0.36921732 0.7172977500000001
0.36899072 0.72791868
0.36873161 0.73996462
0.36866693 0.78108853
0.36866693 0.77823899
0.36866693 0.77318751
0.36860212000000003 0.7746770399999999
0.36785739999999995 0.7264292300000001
0.36763072 0.72672064
0.36763072 0.71998532
0.36746880000000004 0.69767466
0.36724211999999995 0.7831609500000001
0.36688603000000003 0.68692404
0.36652982 0.69576419
0.36604411 0.6917488799999999
0.36591451 0.6947927899999999
0.3658822 0.74278173
0.3658174 0.75042367
0.3656879 0.73980259
0.36555841 0.7727664900000001
0.36555841 0.7224463400000001
0.36533173 0.78578384
0.36526693 0.69288224
0.36516982000000003 0.69123076
0.36497552000000005 0.7333588400000001
0.36487841 0.7854275900000001
0.36468411 0.7843589999999999
0.36458701 0.7183986800000001
0.3643279 0.7306388400000001
0.36426322 0.7761018099999999
0.36426322 0.7525285300000001
0.36416603000000003 0.7112424300000001
0.36316220000000005 0.75955501
0.36303271 0.7838085300000001
0.36283841 0.6824554399999999
0.36280603 0.6917488799999999
0.36261181000000003 0.6647105999999999
0.36254701 0.73921978
0.36251462 0.7848447000000001
0.36248220000000003 0.7099472
0.36160802000000003 0.6654553599999999
0.36128423000000004 0.7296997000000001
0.36121943 0.7861722800000001
0.36121943 0.72076251
0.3609604 0.7033413799999999
0.36063661 0.7008481
0.36057181000000005 0.7334882899999999
0.36057181000000005 0.71163103
0.36053943 0.7012689599999999
0.36047470000000004 0.70693568
0.36024802000000006 0.7870465699999999
0.36002130000000004 0.66840208
0.3597947 0.70292044
0.35969751000000005 0.7580978300000001
0.35956802000000004 0.7335854800000001
0.35940611000000006 0.70324427
0.35934142 0.7243892300000001
0.35924423 0.71101579
0.3592118100000001 0.7570615800000001
0.35914712 0.7243892300000001
0.35882329 0.69909951
0.35859661 0.78665814
0.3582404 0.6885107500000001
0.35811091 0.78818001
0.35772232000000004 0.69663849
0.35759283000000003 0.78555712
0.35749571999999996 0.78439142
0.35736622 0.78805048
0.35736622 0.72348251
0.35671861000000005 0.71788064
0.3566538 0.6829735699999999
0.35662141999999997 0.7813799300000001
0.35655673 0.6713163799999999
0.35645950000000004 0.77781798
0.35305961 0.6608248999999999
0.3529625 0.74773603
0.35270340000000006 0.7618217300000001
0.35270340000000006 0.6605981799999999
0.35237961000000007 0.7783685300000001
0.35202340000000004 0.6617315399999999
0.35192629000000003 0.78717618
0.35169961000000005 0.7869818900000001
0.35134340000000003 0.74375322
0.35108440999999996 0.733294
0.35092249999999997 0.6619906
0.35079301 0.7868847
0.35030730000000004 0.7905438400000001
0.3502425 0.6659734900000001
0.3502425 0.6605010699999999
0.35017781000000003 0.6618286499999999
0.34988629 0.7837761000000001
0.34975680000000003 0.78950759
0.34927109000000006 0.7825132899999999
0.34891488000000004 0.7839704
0.34836449 0.7828047
0.34820262 0.7784979799999999
0.34810539 0.79397618
0.34774921999999997 0.76088259
0.34765211 0.757094
0.34752262 0.7578064200000001
0.3473607 0.7549892300000002
0.3471664 0.79187142
0.3471664 0.7776561
0.34700449 0.7592959499999999
0.34642172 0.77380274
0.34613019 0.78050564
0.34580639999999996 0.7626960300000001
0.34554738000000007 0.7724750900000001
0.345515 0.7861722800000001
0.345515 0.77778564
0.34548262 0.7598140000000001
0.34528828000000006 0.79329618
0.3451264 0.77114751
0.34486738000000006 0.79128859
0.34480262 0.77441798
0.34451120999999996 0.7881152499999999
0.34441410000000006 0.76162744
0.34434929999999997 0.76140072
0.34386359 0.66953537
0.34376648 0.7562197
0.3431189 0.7535647
0.3429893 0.7716007899999999
0.34285980000000005 0.77506564
0.34260078000000005 0.77943712
0.3425684 0.7831932899999999
0.34250359 0.7905114199999999
0.34237410000000007 0.66697724
0.34234171999999996 0.78384095
0.34224461 0.75767689
0.34188840000000004 0.77321993
0.34185601 0.79378189
0.3417589 0.76208072
0.34146750000000003 0.71749204
0.34140269 0.7776561
0.34124078 0.78675525
0.3412084 0.76415314
0.34111129 0.77260462
0.34101422 0.6823907600000001
0.3408523 0.67468396
0.34075512 0.7650597800000001
0.34062558000000004 0.6720287999999999
0.34049609000000003 0.7939438400000001
0.34049609000000003 0.6816135699999999
0.34033422 0.7584864200000001
0.3399455800000001 0.6887698999999998
0.33981609 0.6485847800000001
0.33939512000000005 0.6978041899999999
0.33832660000000003 0.77263704
0.33813230000000005 0.79365243
0.33800281000000004 0.7616922
0.33784090000000006 0.7527550900000001
0.33774379 0.77250751
0.33774379 0.76029978
0.33709609000000007 0.76648462
0.33699898 0.76742361
0.33683711000000005 0.7061909900000001
0.33670762000000004 0.69773951
0.33661039000000004 0.7888924300000001
0.33631898 0.6979013799999999
0.33615711000000004 0.79313431
0.33609238 0.70398896
0.33521808000000003 0.79213048
0.33476480000000003 0.7918390699999999
0.33473238000000005 0.6689849699999999
0.33457051 0.7900904799999999
0.3342143 0.7529493899999999
0.33398762000000004 0.7009775499999998
0.33376101 0.7029852099999999
0.33372859000000005 0.71059478
0.33363148000000004 0.7672293099999999
0.33359910000000004 0.70606138
0.33317808000000004 0.7040537999999998
0.33175340000000003 0.6978041899999999
0.33142961000000004 0.7905438400000001
0.33130011 0.75217228
0.33117056 0.79468861
0.33117056 0.7182368100000002
0.33091148000000004 0.79038189
0.33078198999999997 0.7047985699999999
0.33065248 0.6622496600000001
0.3305553 0.74951704
0.33016679000000004 0.6822935699999999
0.33000488000000006 0.72927884
0.3299725 0.7527550900000001
0.32990769 0.6601124699999998
0.32948679000000003 0.7532732200000001
0.3293573 0.79530384
0.32929250000000004 0.7530789200000001
0.32913058000000006 0.74443322
0.32903351000000003 0.72869595
0.32896871 0.70586709
0.3286773 0.7064823999999998
0.32815922000000003 0.7928104799999999
0.32812679 0.70217568
0.32783539000000006 0.69683279
0.3275764 0.7913857099999999
0.3273497 0.73002353
0.32731730000000003 0.79002571
0.32722019 0.72804829
0.32722019 0.7246482200000001
0.32712300000000005 0.72759493
0.3270907 0.69359466
0.32696109000000007 0.6931088799999999
0.32679919999999996 0.6603067699999999
0.32676689 0.73332642
0.3266373000000001 0.79928673
0.32654019 0.69942326
0.32615160000000004 0.76680845
0.32595739999999995 0.68906128
0.325925 0.77244274
0.3257631 0.77153603
0.32514779000000005 0.7847800100000001
0.3251155 0.7612388400000001
0.32508310000000007 0.7983477499999999
0.32492118999999997 0.67037724
0.3245974 0.66739826
0.3243383 0.79766775
0.32414410000000005 0.76583705
0.32411169999999995 0.7973115
0.3239822 0.7670027500000001
0.32385258999999994 0.7029527899999999
0.3236584 0.7970200900000001
0.32339929 0.70489568
0.323205 0.6603067699999999
0.32288119 0.76541603
0.3228489 0.79200103
0.3223308 0.7920332899999999
0.32220118999999997 0.7915475900000001
0.32203929000000003 0.78730571
0.32197461000000005 0.6730649699999999
0.32119749999999997 0.7635054800000001
0.32074410000000003 0.69786896
0.32067938999999995 0.75887501
0.32061461 0.7854275900000001
0.3198699 0.7661608
0.3189632 0.76687322
0.31883369 0.75596072
0.318348 0.77781798
0.31818609000000003 0.78238368
0.31731179000000004 0.6748135699999999
0.31705279000000003 0.76140072
0.31702039000000004 0.7585836100000001
0.3166642 0.7565111900000001
0.31637279 0.73109212
0.316049 0.79378189
0.31498050000000005 0.75654353
0.31452711000000005 0.7020461499999999
0.3139767 0.7496465000000001
0.31255189 0.7499703200000001
0.31245480000000003 0.7593931399999999
0.31209859000000006 0.74359118
0.31138631 0.73692072
0.31096529 0.75971689
0.31025289 0.73164259
0.31009099 0.7168768100000001
0.3097349 0.72953781
0.30908730000000006 0.7349454800000002
0.3087958 0.7552483
0.30873109000000004 0.7502618000000001
0.3085692 0.7138977500000001
0.3078892 0.74938751
0.3075006 0.7138004800000001
0.30733868999999997 0.75087705
0.30727400000000005 0.7160347800000001
0.3061407 0.7867228199999999
0.30578449 0.7444979000000002
0.304554 0.7859457099999999
0.3041007 0.6982898999999999
0.30351789 0.7782713400000001
0.30309689 0.72876072
0.30299980000000004 0.72209009
0.3023522 0.7305092300000001
0.30222269 0.6945660699999998
0.30173689 0.7203092300000001
0.3016722 0.72545782
0.3016398 0.7231263400000001
0.3013808 0.7251340000000001
0.30128359000000005 0.7861075900000001
0.3012189 0.72594353
0.30105698999999997 0.77982564
0.30105698999999997 0.73407118
0.30086269000000004 0.733294
0.30063599 0.72788642
0.30021508999999996 0.785719
0.2998913 0.7295054000000001
0.2997941 0.76635509
0.29924368999999995 0.7745150900000001
0.29924368999999995 0.72092439
0.29908179000000007 0.7836789999999999
0.29904938999999997 0.73549595
0.29891989999999996 0.72264064
0.29862838999999997 0.67251451
0.29820749999999996 0.68507841
0.29811039000000006 0.72141009
0.29778660000000007 0.71435103
0.2975275 0.7832903999999999
0.29743039000000004 0.7672940800000001
0.2973656 0.7842618899999999
0.29720369 0.7847800100000001
0.29707419999999995 0.7629225900000001
0.29700939 0.7650597800000001
0.29697711000000004 0.7837114199999999
0.29697711000000004 0.66820779
0.29681519 0.75732072
0.29662089 0.74932275
0.29632949 0.6815488799999999
0.29607039 0.72876072
0.29594089 0.76347314
0.29551989999999995 0.7636025900000001
0.29548759 0.7628579000000001
0.29516380000000003 0.75919884
0.2946133 0.7172653200000001
0.2946133 0.7160672
0.29451619 0.7363702500000001
0.29406279 0.71192243
0.29312380000000005 0.72364439
0.29292949 0.7248100900000001
0.29234669999999996 0.70447474
0.29208759 0.69799849
0.29179618999999996 0.70159279
0.29144000000000003 0.7469589200000001
0.2912781 0.70301755
0.29121338999999996 0.73274353
0.2907924 0.6984517699999999
0.2873601 0.72153962
0.28642109000000004 0.69323849
0.2855468 0.73322931
0.28470500000000004 0.67005349
0.28444590000000003 0.6986460699999999
0.28370119 0.7115661799999999
0.28340971000000004 0.7621779000000001
0.28272980999999997 0.7175243899999999
0.2826326 0.7164882100000001
0.2821793 0.7649303300000001
0.28169359000000005 0.7236768100000001
0.28166119 0.7228997
0.2814993 0.69016224
0.2814669 0.7398350100000001
0.2808517 0.71273204
0.28056029000000005 0.75019704
0.28049551 0.7128615
0.2803335900000001 0.71101579
0.28010699 0.71778345
0.27981551 0.7406446200000001
0.27971840000000003 0.71305579
0.279006 0.73585212
0.2779051 0.77260462
0.27767840000000005 0.7139947799999999
0.2768042 0.7617893099999999
0.27635090000000007 0.7397379000000001
0.27576801 0.73999689
0.27508801 0.70968814
0.27463471000000006 0.74974368
0.27463471000000006 0.7370825900000001
0.2745376 0.7347511800000001
0.2743433 0.70538138
0.27421381 0.7505856399999999
0.2740519 0.7489989200000001
0.2732424 0.76635509
0.27188239999999997 0.75210751
0.2693243 0.7501646100000001
0.26909770000000005 0.7431054800000001
0.2687415 0.7064823999999998
0.2677377 0.7360464200000001
0.2677377 0.7353340000000002
0.26754340000000004 0.72859868
0.26346349999999996 0.73148072
0.263334 0.7278540000000001
0.2632692 0.73921978
0.1539536 0.785719
0.1539212 0.7744503999999999
0.1529498 0.7856542299999999
0.1527232 0.7179777500000001
0.1524965 0.71888439
0.15239940000000002 0.78646384
0.15065080000000003 0.71684439
0.14993849000000004 0.71405962
0.1495499 0.7505856399999999
0.14929088999999998 0.7153547800000001
0.1491613 0.71477204
0.1487728 0.75285228
0.1476395 0.75013228
0.1469271 0.7672940800000001
0.1467328 0.77182751
0.1458586 0.71159861
0.1448548 0.7523665800000001
0.14407769 0.7501646100000001
0.1440453 0.78387329
0.1440453 0.75217228
0.14359190000000002 0.782319
0.14359190000000002 0.7816065699999999
0.14352719000000003 0.7453397800000001
0.14330049 0.7458579000000001
0.14294429 0.75194564
0.14294429 0.7487722
0.1422967 0.74922564
0.14142249999999998 0.7438827500000001
0.1392854 0.74271704
0.13867019 0.74232845
0.1380873 0.78963712
0.1379254 0.74223118
0.13779589 0.76810361
0.13695400000000002 0.7041185699999999
0.1362416 0.74145408
0.136015 0.74035314
0.13598259000000001 0.74125978
0.13595019 0.7172006400000001
0.1359178 0.71098345
0.1354969 0.7785304
0.13527019 0.77859509
0.13507599000000003 0.7682979000000001
0.1349788 0.7377625900000001
0.1343636 0.80038775
0.13429879 0.7556693099999999
0.13413689 0.72231681
0.13407219 0.75528072
0.13407219 0.7003946600000001
0.13394259000000003 0.75855119
0.1337807 0.77299321
0.1336836 0.74951704
0.13365120000000003 0.76337603
0.13345689000000002 0.7243243899999999
0.13316549 0.7714064900000001
0.1330036 0.72354728
0.13261509000000002 0.72999111
0.13248549 0.7875647
0.13235599 0.69680037
0.13164360000000003 0.69874326
0.1315465 0.77590751
0.1315465 0.7428465000000001
0.13144940000000002 0.7821247
0.13131980000000001 0.78044095
0.13122269 0.69900224
0.1311903 0.69738326
0.13089889000000002 0.6989052099999999
0.13083409999999998 0.7313188400000001
0.13067219 0.7755189199999999
0.13060750000000002 0.7665817300000001
0.13021889 0.80780298
0.1296361 0.78578384
0.12947419000000002 0.6982575499999999
0.1293123 0.7559283
0.12876179 0.80530962
0.12853509000000002 0.69631466
0.12834088999999999 0.8085154
0.12830849 0.69644419
0.12795230000000002 0.80751157
0.12795230000000002 0.7980563400000001
0.1278875 0.7520750900000001
0.12782280000000001 0.76295501
0.12775799000000002 0.79757048
0.12772559 0.7727018099999999
0.12762849 0.76408845
0.1275961 0.8031077499999999
0.12756370000000003 0.6975775499999999
0.12704569999999998 0.76690548
0.12694849 0.79158001
0.12646280000000001 0.8028486800000001
0.12630089 0.7003299799999999
0.12620379 0.6976422400000001
0.12588 0.7993515
0.12549139 0.76042931
0.1254266 0.75890744
0.1254266 0.70078326
0.1254266 0.69599091
0.12526469 0.69871091
0.1252 0.7617893099999999
0.12510280000000001 0.8008410300000001
0.12497330000000002 0.7853303999999999
0.12487620000000002 0.78656095
0.12477900000000001 0.69725365
0.12474669000000001 0.7812503999999999
0.1246819 0.7650922
0.12435809000000002 0.77292845
0.12435809000000002 0.7603321200000001
0.12413139000000001 0.69463091
0.1237429 0.81013439
0.1237429 0.76483314
0.12354860000000001 0.7659340800000001
0.1235162 0.7671322
0.12244769000000001 0.81359923
0.12231809 0.81317829
0.12225338999999999 0.77338181
0.12183240000000001 0.77279892
0.12128200000000001 0.7155815000000001
0.12108769 0.79294001
0.12092580000000003 0.8265840799999999
0.12092580000000003 0.78286954
0.12086098999999999 0.7942028999999999
0.1206991 0.7944943099999999
0.1206344 0.71503103
0.12040769 0.78905431
0.11963059000000001 0.80777064
0.11933919000000001 0.7898638400000001
0.11885349 0.7834846999999999
0.11875629000000001 0.7176215000000001
0.1185944 0.78966954
0.11856200000000001 0.81392298
0.1181087 0.7227378200000001
0.11788209000000002 0.78759712
0.11778490000000001 0.7918390699999999
0.11768780000000001 0.81065251
0.11726679 0.81217454
0.1171373 0.7928753199999999
0.11665160000000001 0.7977972
0.1165545 0.80210392
0.11629540000000002 0.7894429
0.11603639 0.7949153199999999
0.1159716 0.80984298
0.11593919000000001 0.8039172
0.11580969 0.7930047800000001
0.11577730000000001 0.8051477499999999
0.11568018999999999 0.79258384
0.11564780000000001 0.80398204
0.11538879000000002 0.8008734500000001
0.11500019 0.81078212
0.11438499999999999 0.8020714999999999
0.11409360000000002 0.8020390699999999
0.1140612 0.7993839199999999
0.11396400000000001 0.8006790699999999
0.11354309000000001 0.79637243
0.11351069999999999 0.814344
0.1134136 0.8048563400000001
0.11328409999999998 0.76133603
0.11292788000000001 0.8220831399999999
0.11283070000000002 0.80864493
0.11283070000000002 0.7966314999999999
0.11250689999999999 0.8062163400000001
0.11234499 0.8346470400000002
0.11224789 0.8005172
0.11224789 0.7043452099999999
0.11221549 0.83357845
0.11189169000000002 0.80158579
0.11127650000000001 0.8196545399999999
0.11127650000000001 0.80132681
0.11111459 0.7067737999999999
0.11098509 0.7572883
0.1103698 0.79682579
0.1103698 0.7560578300000002
0.1102403 0.7557340000000001
0.11014320000000002 0.7987039199999999
0.11011080000000002 0.80165064
0.10972219 0.79912478
0.10946320000000001 0.8109764199999999
0.10936610000000001 0.7274654
0.10933369999999999 0.7276921199999999
0.10930129000000002 0.81220681
0.10930129000000002 0.7254254000000001
0.10923650000000003 0.8007763400000001
0.1091394 0.81589829
0.10897748999999998 0.7637322
0.10894509000000001 0.7635379000000001
0.10894509000000001 0.7015603699999999
0.10888039000000001 0.8196545399999999
0.10810320000000001 0.7837761000000001
0.10774700000000001 0.8373022700000001
0.10768230000000001 0.82098212
0.10761749 0.81356681
0.10758509 0.75087705
0.10745559 0.81693454
0.10742320000000002 0.8167078299999999
0.10709940000000001 0.81994595
0.10706709 0.81764689
0.10703469 0.81832689
0.10690519 0.73824829
0.10677559000000002 0.73008829
0.10616039000000001 0.70421568
0.10603089 0.7848447000000001
0.10603089 0.7202120399999999
0.10599848999999999 0.8126602499999999
0.10596610000000001 0.74767134
0.105869 0.7182043899999999
0.1057719 0.83571563
0.1057719 0.7928753199999999
0.10570709000000002 0.80223345
0.10522139000000003 0.8083535300000001
0.105189 0.80809439
0.10499469000000002 0.7831932899999999
0.10496230000000001 0.7312540000000001
0.10489758999999999 0.82026978
0.10489758999999999 0.7101090700000001
0.10476809000000001 0.81589829
0.10441190000000002 0.8354889200000002
0.10421759 0.7680065
0.10412049000000002 0.73999689
0.10376429000000001 0.82318408
0.10369950000000001 0.74336462
0.10356999 0.7246482200000001
0.1033757 0.7217663400000001
0.10295480000000003 0.7223492300000001
0.10288997000000001 0.72218728
0.10282530000000002 0.72186353
0.10250139000000001 0.7206977500000001
0.10214530000000001 0.73319689
0.10208049000000001 0.8219211800000001
0.10208049000000001 0.7450484500000001
0.10175669000000001 0.8369785200000002
0.10175669000000001 0.81920118
0.10172429 0.8224717300000001
0.10146530000000001 0.7438827500000001
0.10130339000000001 0.7973439199999999
0.10123860000000001 0.83629852
0.10081769 0.8027515
0.10065579000000001 0.82674603
0.10065579000000001 0.80301064
0.10052629 0.8127897
0.1004291 0.8370756300000001
0.1003644 0.7361111800000001
0.10023480000000001 0.79653431
0.1000082 0.8371404
0.09978150000000002 0.72979689
0.09929579000000001 0.72804829
0.09923098999999999 0.74498361
0.09916629 0.7423931399999999
0.09910150000000001 0.7964372000000001
0.09877769 0.74637603
0.09864820000000002 0.81580118
0.09819490000000002 0.7781418099999999
0.09816249000000002 0.77564853
0.09809769 0.8348089200000001
0.09757969000000001 0.8268754799999999
0.09757969000000001 0.79413814
0.09728820000000002 0.79585431
0.09725589 0.7459227500000001
0.0971911 0.8388565700000001
0.09683490000000002 0.7963400100000001
0.09664059000000001 0.77555134
0.09651110000000002 0.8375289200000001
0.09634919000000002 0.77700853
0.09592829000000001 0.7451454800000001
0.09579870000000001 0.7445303300000001
0.09563679 0.8136639999999999
0.09544259 0.73756829
0.09534539 0.8191039999999999
0.09528070000000001 0.77432079
0.09528070000000001 0.74770368
0.09502160000000001 0.7271092300000002
0.09495690000000001 0.72892259
0.09485969000000001 0.7386693100000001
0.09485969000000001 0.72597595
0.09453589 0.7435265000000001
0.09434160000000001 0.81282212
0.09013219000000001 0.76408845
0.08997029 0.80304298
0.08948459 0.72714157
0.08890179000000001 0.80880681
0.08883699 0.7614979000000002
0.08857799000000001 0.74601978
0.08831889000000001 0.73332642
0.08796268 0.73646743
0.08789799000000001 0.73442743
0.08776839 0.8206582899999999
0.08725039000000001 0.73692072
0.08692659 0.81939548
0.08653799000000001 0.7433322
0.08634369 0.7750332099999999
0.08595517999999999 0.7798904
0.08589039 0.81926595
0.08504849000000002 0.80566579
0.08482179 0.7671322
0.08465989000000002 0.7571911900000001
0.08436849000000002 0.7652540800000001
0.08430379 0.82570978
0.08401228999999999 0.76570744
0.08359139000000002 0.75596072
0.08336469 0.79611345
0.08323518 0.78963712
0.08320279 0.81016681
0.08320279 0.73073595
0.08297619 0.8117211
0.08255517999999999 0.74323509
0.08242569 0.7855895399999999
0.08242569 0.7448865000000001
0.08210189 0.78222181
0.08197239000000002 0.75421228
0.08151909 0.80161821
0.08145429000000001 0.79102953
0.08087149 0.77590751
0.08064479 0.74362361
0.08022389 0.83386993
0.08012669000000001 0.83302798
0.07986769 0.8024277499999999
0.07909059 0.82120884
0.07909059 0.8055039199999999
0.07889629000000001 0.8061839199999999
0.07828099000000001 0.82648704
0.07802199 0.80929251
0.07782769 0.81958978
0.07756869000000001 0.80770595
0.07708299 0.78730571
0.07659729 0.74397978
0.07627349000000001 0.7507475100000001
0.07614399000000001 0.8062811100000001
0.07601439 0.8080297000000001
0.07601439 0.7827075900000001
0.07572299 0.80605439
0.07546399 0.80948681
0.07543159 0.77555134
0.07494589000000001 0.80534204
0.07468679 0.7996104799999999
0.07439539 0.77577798
0.07426589000000001 0.77626368
0.07413639000000001 0.78659329
0.07384499000000001 0.76635509
0.07339159 0.8047592299999999
0.07251739 0.8078678199999999
0.07216119000000001 0.8109115699999999
0.07180499000000001 0.7849418899999999
0.07099549000000001 0.8160602499999999
0.07086599000000002 0.8123039999999999
0.07018599000000002 0.7823514199999999
0.07015359 0.8020714999999999
0.06992689 0.8118506400000001
0.06989459 0.79028478
0.06986219 0.80194204
0.06963549000000001 0.79018759
0.06960309 0.7904789999999999
0.06957079000000001 0.79141814
0.06934409000000001 0.8095192299999999
0.06931169000000001 0.7939438400000001
0.06924699000000001 0.74786564
0.06914979 0.73012072
0.06837268000000002 0.8171288400000001
0.06801648000000002 0.7480275100000001
0.06740129 0.7551511900000001
0.06714219 0.80631353
0.06698029 0.8122715699999998
0.06694799 0.8008410300000001
0.06675369 0.79679345
0.06652699 0.81379353
0.06649459 0.77134181
0.06604129 0.79757048
0.06552319000000001 0.7898638400000001
0.06523179 0.79977251
0.06448709000000001 0.7886332899999999
0.06377469000000001 0.7797285300000001
0.06364519 0.76405603
0.06345089000000001 0.74498361
0.06319189 0.77558368
0.06166999000000001 0.8115268099999999
0.06137859000000001 0.7675854800000002
0.059727190000000006 0.79423532
0.059727190000000006 0.73546361
0.05969479000000001 0.74647322
0.05953289000000001 0.73989978
0.05907959000000001 0.77927524
0.05907959000000001 0.73828072
0.05820529 0.75430939
0.058043390000000014 0.75495689
0.057784390000000005 0.809584
0.057622490000000005 0.7499703200000001
0.05752529000000001 0.80896868
0.057201490000000015 0.76259884
0.056618690000000006 0.79258384
0.056618690000000006 0.7480275100000001
0.056424390000000005 0.77279892
0.056262490000000005 0.7635379000000001
0.05619769 0.74780079
0.05610059000000001 0.74951704
0.05603579000000001 0.7648008
0.054643489999999996 0.79005814
0.05406059000000001 0.7589397800000001
0.05098449000000001 0.76379689
0.05082259 0.7836789999999999
0.050045490000000005 0.76483314
0.049106490000000017 0.78733814
0.04823219000000001 0.7644122
0.04797319000000001 0.7842618899999999
0.04797319000000001 0.7623074400000001
0.04790839000000001 0.7675208
0.04751979000000001 0.78487712
0.04748749000000001 0.77639321
0.04658079000000001 0.77480649
0.04564179000000001 0.7769113400000001
0.045576990000000005 0.7792428199999999
0.04544749000000001 0.76790931
0.04515609 0.7720540699999999
0.04512369000000001 0.77182751
0.04483229000000001 0.77114751
-0.10680434 0.7851361800000001
-0.10712814000000001 0.7852657099999999
-0.10903854000000002 0.77574564
-0.11091663999999998 0.7840028199999999
-0.11386323999999999 0.78662571
-0.11541744000000001 0.78209228
-0.11609744000000001 0.7736732099999999
-0.11651843999999999 0.78332282
-0.11684223999999999 0.77823899
-0.11800794 0.77801228
-0.11804023999999999 0.7810236800000001
-0.11807263999999998 0.7866903999999999
-0.11952974 0.7881152499999999
-0.12001543999999999 0.78727329
-0.12147253999999998 0.7827075900000001
-0.12202303999999999 0.7599111900000001
-0.12231445 0.7648008
-0.12267064 0.76742361
-0.12276774 0.7635054800000001
-0.12292964000000002 0.76065603
-0.12299445 0.7659989200000001
-0.12309155000000001 0.76638744
-0.12325344 0.7672617300000001
-0.12325344 0.7665817300000001
-0.12325344 0.7636025900000001
-0.12331824 0.76379689
-0.12331824 0.76331119
-0.12335064 0.7714389199999999
-0.12348013999999999 0.76541603
-0.12396584000000001 0.7682654800000002
-0.12416013999999997 0.78516853
-0.12416013999999997 0.7659989200000001
-0.12416013999999997 0.7625017300000001
-0.12451633999999999 0.76337603
-0.12454873999999998 0.79161243
-0.12503445000000002 0.7783036799999999
-0.12519634000000002 0.7633436100000001
-0.12539054 0.7675854800000002
-0.12542293999999998 0.77292845
-0.12548774 0.76127119
-0.12558484999999997 0.78623712
-0.12564964000000003 0.7905761800000001
-0.12639434 0.79031712
-0.12639434 0.76272845
-0.12658865 0.7613683
-0.12662104000000002 0.78892478
-0.12704195000000001 0.7625340800000001
-0.12717155 0.78516853
-0.12720383999999998 0.79569243
-0.12730104 0.78827712
-0.12733344 0.7727018099999999
-0.12733344 0.76023501
-0.12746294 0.78112095
-0.12752763999999997 0.7906086
-0.12756003999999999 0.7894429
-0.12759244 0.79145048
-0.12775434 0.7932315
-0.12785143999999998 0.76295501
-0.12794865 0.76347314
-0.12798104000000002 0.76227501
-0.12798104000000002 0.7615303300000001
-0.12804574 0.76314931
-0.12807814 0.79174189
-0.12833714000000002 0.79034954
-0.12836954 0.7885686
-0.12853143999999997 0.79015525
-0.12869334000000002 0.78866571
-0.12879054999999998 0.7908352499999999
-0.12895245 0.7758103999999999
-0.12921143999999998 0.789799
-0.12921143999999998 0.78928095
-0.12927624 0.7666465000000001
-0.12930865 0.76382931
-0.12934095 0.79112673
-0.12947054 0.7882124300000001
-0.12947054 0.7849418899999999
-0.12972955 0.7898314199999998
-0.12985905 0.7774618099999999
-0.13018285 0.7894104799999999
-0.13047424000000002 0.7894104799999999
-0.13060384 0.7891838400000001
-0.13105714 0.79015525
-0.13144564 0.78141228
-0.13147804 0.77655509
-0.13251424 0.7904789999999999
-0.13571985 0.7870143099999999
-0.13601134 0.78196282
-0.13646464 0.7818332899999999
-0.25164102999999993 0.23002537000000003
-0.25873233999999995 0.7379893100000001


==> figures/data/GeometricScratch.txt <==
x y
0.9221711500000002 -0.046418009999999996
0.9221711500000002 -0.04671001
0.9221711500000002 -0.046904709999999995
0.86239746 0.22899260000000005
0.8620080099999999 0.22899260000000005
0.85658887 0.22912239999999998
0.80732901 -0.43843508000000003
0.74090289 -0.4526813700000001
0.68421202 -0.48412717999999993
0.60496801 0.57898658
0.49814122 -0.51489171
0.2001488 -0.8156546400000001
0.19969448 -0.8149083100000001
0.19657918999999996 -0.8315560300000001
0.19255538000000003 -0.8281486100000001
0.19200367999999998 -0.8294790799999999
0.19184148999999998 -0.82928439
0.19151688 -0.8307447
0.18833679 -0.8283433000000001
0.18827188 -0.8262014999999999
0.18801229000000003 -0.82581197
0.18784999 -0.8275643899999999
0.18739569 -0.8249033800000001
0.18544867999999998 -0.82415697
0.18509178999999998 -0.815103
0.18492948 -0.8148108900000001
0.18492948 -0.8232808
0.18415068999999998 -0.8183157300000001
0.1815547 -0.81847792
0.16974268 0.03237489
0.16448569 -0.8235729100000001
0.16448569 -0.82396228
0.16101348000000001 -0.82668822
0.14725449000000002 -0.82840822
0.14705979 -0.8312639200000002
0.14628098000000003 -0.8300957200000001
0.14608629 -0.8287326700000002
0.14261409 -0.8265908800000001
0.14222469000000001 -0.8260391599999999
0.14212739000000002 -0.82577963
0.12616179 -0.83781916
0.12570749 -0.8323347799999999
0.12496109000000001 -0.8345739999999999
0.12489618999999998 -0.8320103299999999
0.12486369 -0.8308744699999999
0.12431208999999999 -0.83035533
0.12379289000000002 -0.8294141599999999
0.12333859 -0.8287975900000001
0.12304649000000002 -0.8281810300000001
0.09702129000000001 -0.83859798
0.06213698999999999 -0.84830111
0.06122839 -0.84703549
0.060287389999999996 -0.84823619
0.060157590000000004 -0.84690572
0.059638390000000006 -0.84723017
0.05584168999999999 -0.8481387700000002
0.03484619 -0.85378549
0.03452169 -0.85329869
0.03426209 -0.8528118899999999
0.01732299 -0.85774463
0.01725809 -0.8567710300000001
0.016771289999999998 -0.8568683800000001
0.014954090000000001 -0.85962681
-0.013472510000000002 -0.87681289
-0.013894309999999997 -0.8760665700000001
-0.014218909999999996 -0.8756903900000002
-0.014803010000000004 -0.8747493000000001
-0.015906310000000003 -0.8728346100000001
-0.02044931 -0.8764560200000002
-0.025446709999999997 0.40390948
-0.03174211 -0.6475869499999999
-0.11799541000000001 -0.30006082
-0.43331631 0.64191058
-0.47839004000000007 0.7082420599999999
-0.50873111 0.7183020599999999
-0.5738915600000001 -0.6718933500000001
-0.58219887 0.61737708
-0.58236117 0.61737708
-0.59323207 -0.35623479999999996


==> figures/data/Grid.txt <==
x y
0.89960907 -0.05414340000000001
0.8971752400000002 -0.05602560000000001
0.88902978 0.18789735000000005
0.88786157 -0.05579840000000001
0.8854277400000001 -0.04885380000000001
0.88432431 0.19068825000000003
0.8365229599999999 -0.39838029
0.7992359299999999 -0.08435598
0.79644508 0.20428546
0.7870015600000001 0.56081368
0.7622409299999999 0.45536561999999997
0.7596772599999999 -0.5055895600000001
0.73576031 0.6194539800000001
0.73274226 0.26510004
0.7094743700000001 -0.54420718
0.7021078900000001 -0.05443550000000001
0.7020753900000001 0.18997425000000004
0.70197812 0.4342720299999999
0.70035546 -0.29986303
0.69990117 0.18861126000000003
0.69967398 -0.055409
0.6989924900000001 -0.5445641700000001
0.6966885100000001 0.19182405000000002
0.66955882 0.63538777
0.6652427299999999 0.48895318
0.64473318 -0.4168453100000001
0.63619838 0.5061851
0.61964807 -0.44595450000000003
0.6097177899999999 0.25393664
0.60387647 -0.7517036600000001
0.60017697 0.7495854800000001
0.5703213899999999 0.77502766
0.5580546700000001 0.76918634
0.5558154900000001 0.26078394000000005
0.5540955700000001 0.7766177400000001
0.5448467800000001 0.71849665
0.5238829899999999 0.7452693800000001
0.52277967 0.08090398
0.5187555699999999 0.7467946200000001
0.5156077899999999 0.18926034000000005
0.5143746699999999 -0.5418706500000001
0.5139527899999999 0.68069033
0.5134985 -0.0548249
0.51340107 0.74338712
0.51161627 -0.29937622999999997
0.51067517 -0.5437203800000001
0.51061029 -0.5435256500000001
0.51041549 0.19299225
0.50863068 0.77285337
0.48607677000000005 -0.28834262
0.4542092 -0.8421466000000001
0.45414427999999996 0.84742703
0.44843268 0.7128176799999999
0.44492798999999994 -0.6614553200000001
0.4443113899999999 0.7741838400000001
0.44268877999999995 0.65339846
0.43233671 0.71775026
0.4244185 0.74591845
0.41873940000000004 0.59105867
0.41322260000000005 -0.8311455100000001
0.40115057000000004 0.8674822499999998
0.39910608000000003 0.87157115
0.3964451 0.86602193
0.38924077000000007 0.58047938
0.38862421 -0.8147248800000001
0.38641749000000003 0.25922634000000006
0.36178658999999996 -0.7952862900000002
0.35815198 0.81831781
0.3364094 0.6782565799999999
0.33374826999999996 -0.7867190400000001
0.33124959000000004 -0.74732263
0.32547319 0.67692596
0.32391549 -0.05492220000000001
0.32349358 -0.29908413
0.32277969 -0.7878224000000001
0.32274718999999996 0.43865299999999996
0.31972918 -0.5410268700000002
0.30058268 -0.16651878
0.27153837999999997 -0.8426658200000001
0.24496037999999998 -0.8062873900000002
0.24395438999999997 0.8729017
0.24359739 0.8729017
0.24285108 0.89873326
0.23905419000000003 0.90230295
0.21004239000000002 0.63804878
0.20235130000000004 -0.40967349000000003
0.19686698000000002 -0.8131348100000001
0.17901849000000003 0.8631337299999999
0.17178179000000005 0.7907991499999999
0.14922779 -0.9108263600000002
0.14906558 -0.4099331
0.14601509000000001 -0.0116316
0.14523629 -0.011858790000000003
0.13871348 0.19081806000000004
0.13864859 -0.7860375600000001
0.13848628999999998 -0.29840272
0.13835649 -0.5415461600000001
0.13832399 -0.010366010000000002
0.13819419 0.43518062
0.13644176000000002 0.4391072999999999
0.13585767999999998 -0.054565300000000004
0.13537089 -0.29888941999999996
0.13507888 0.19471225000000003
0.13452718 -0.7872707600000002
0.13157409000000003 -0.7851288800000003
0.11755489 0.86689811
0.11703568999999997 -0.6887796
0.11557538999999999 0.10540509000000002
0.11349848 -0.7154225700000001
0.10989629 0.90259506
0.10791677999999998 0.16057297
0.10739748999999997 0.72988728
0.10726767999999998 -0.28370203
0.10337347999999999 -0.13883747
0.10184829 0.19510165000000004
0.07403720000000003 -0.4475446900000001
0.07241459000000001 0.10485339000000002
0.07238209000000001 -0.83893387
0.0525866 -0.22869636000000002
0.0418775 -0.26449065
0.0228283 -0.80028387
0.01695459999999999 -0.81199887
0.007770699999999997 -0.6183269600000001
-0.010110199999999986 -0.17223036
-0.04019290999999999 -0.3520779200000001
-0.04596930999999999 0.0183538
-0.049539009999999994 0.19149944000000002
-0.049603909999999994 -0.05712890000000001
-0.04979860999999999 0.43586210000000003
-0.04992841 -0.05239100000000001
-0.051680809999999994 -0.29697483
-0.05207021 -0.29518993
-0.05281661 -0.7826626300000001
-0.05294640999999999 0.13240488
-0.05320600999999999 -0.04940540000000001
-0.053790210000000005 -0.7871084100000002
-0.054049810000000004 -0.5438501900000001
-0.05560751 -0.29658543
-0.05596441 -0.91037206
-0.056289009999999993 -0.7852262300000002
-0.05635390999999999 -0.5403129600000001
-0.07147641 0.65096457
-0.07374801 -0.017051010000000002
-0.07465661 -0.26173224
-0.07975161 -0.4171049000000001
-0.08504120999999999 -0.07322499000000002
-0.11304699 -0.16716786
-0.1161624 -0.7757827900000002
-0.11784990000000001 -0.7753934100000002
-0.11982939999999999 -0.7772756000000002
-0.1330048 -0.6598651600000001
-0.13498439999999998 -0.7738357600000001
-0.1351467 -0.07767089000000002
-0.1494579 -0.83153488
-0.17795050999999998 -0.8668423700000001
-0.18249369 -0.9101448800000002
-0.21205731 -0.9009934700000002
-0.21358249999999998 0.14291927000000001
-0.23749940000000003 0.19253796
-0.23857029999999999 0.43826350999999997
-0.2387975 0.68318916
-0.2410042 -0.7823056000000002
-0.24113401000000004 0.4392046
-0.24126381000000002 -0.29785101999999997
-0.2414261 -0.048821300000000005
-0.2416208 -0.29376212999999995
-0.24178301000000002 -0.7868488100000001
-0.24188039 -0.53794397
-0.2419453 0.19555595
-0.24402221 -0.7851938100000001
-0.24411961000000001 -0.29554692
-0.24428180000000002 -0.5400208900000001
-0.24454141000000004 -0.7845772400000002
-0.26693311000000003 -0.6959839
-0.3306683 0.68335143
-0.35413092000000007 -0.8124857400000001
-0.36221142 0.80572695
-0.42864014000000006 0.19458245000000002
-0.42883482000000006 0.43904241999999993
-0.42974342000000004 -0.29314553
-0.4301329100000001 -0.5373922600000001
-0.43146342000000004 0.84875757
-0.43220982 -0.29512502
-0.43246943 -0.5393393700000001
-0.43308603 -0.7843500600000001
-0.44704021000000005 -0.84256848
-0.45430942999999996 0.71917815
-0.45456900000000006 0.7531226599999999
-0.48474906 0.58794329
-0.5166815499999999 0.31342072
-0.5463748300000001 -0.5000078800000001
-0.55318976 0.62685296
-0.55721374 0.28758914
-0.5900873400000001 -0.6883252999999999
-0.60196476 -0.7116581200000001
-0.6167626500000001 0.43933441
-0.61708726 -0.054565300000000004
-0.6174766700000001 -0.04921070000000001
-0.61822304 -0.29269122999999997
-0.62020257 -0.0504439
-0.62026746 -0.29441112
-0.62078675 -0.5387552600000001
-0.6339945600000001 -0.06030920000000001
-0.6439572600000001 -0.3801099000000001
-0.66930208 -0.6425684400000001
-0.6973078600000001 -0.61219357
-0.70438239 -0.47152649
-0.7074977800000001 -0.5896071600000001
-0.7119760599999999 -0.32313092
-0.72872114 -0.60492435
-0.72920794 -0.60398326
-0.7418316899999999 -0.5782814700000001
-0.7644505899999999 -0.28574653000000005
-0.76912356 0.40383134000000004
-0.79742145 -0.31164303000000004
-0.80488536 0.19513405000000003
-0.80566419 -0.04901600000000001
-0.8081305999999999 -0.04979490000000001
-0.80861739 -0.29428133
-0.82912677 0.34123184
-0.86024796 -0.11083159000000001
-0.89244022 -0.07692448000000002
-0.9277152200000001 0.16628446
-0.95328717 0.0084236
-0.9563375599999999 0.10955888
-0.9564999099999999 0.10955888
-0.95675952 0.10952638000000002
-0.95705155 0.10959129000000001


==> figures/data/HalfMoon.txt <==
x y
0.9381686499999999 -0.1447371
0.8837946799999998 -0.22213905
0.8647886499999998 -0.26720781
0.8487629999999999 -0.30974209999999996
0.8469987499999999 -0.30931755
0.8406108699999999 -0.16204378000000003
0.8311649099999999 0.15282078999999998
0.8263034499999999 -0.20472433999999998
0.82544581 -0.026882979999999997
0.8151792599999999 -0.34181452
0.8087182399999999 -0.13159411000000001
0.8077999399999999 -0.3397597
0.7950482499999998 -0.35679989
0.7895202499999998 -0.17461675000000002
0.7798775399999999 0.19811028
0.7790802299999998 0.19811028
0.7782829199999999 0.19811028
0.7774856199999999 0.19811028
0.7766883099999999 0.19811028
0.7758910099999999 0.19811028
0.7751325799999998 -0.37159121
0.7750937 0.19811028
0.77427943 0.19811028
0.7734821299999999 0.19811028
0.7726848199999998 0.19811028
0.7718875199999999 0.19811028
0.7710902099999999 0.19811028
0.77027594 0.19811028
0.7599295499999998 -0.23687761000000002
0.7542507799999999 -0.35705373
0.7533908999999998 -0.38664773
0.74459605 -0.54954494
0.70309394 -0.6093555199999999
0.69990656 -0.18946448
0.69105442 -0.4167461799999999
0.6902337499999999 -0.47474544999999996
0.6886767699999999 0.36327761000000003
0.6735766099999999 0.17075243000000004
0.6703556999999999 0.34816363000000006
0.6702961599999998 0.08069116
0.66947021 0.04834607
0.6687079499999998 0.17025995000000002
0.6655474999999998 -0.45943729000000005
0.6646876199999999 -0.48933697000000004
0.65516556 -0.44680267999999995
0.6503021900000001 -0.47471547000000003
0.65026556 0.27565776000000003
0.6390365499999999 0.37783857000000004
0.6352204499999999 -0.03955687
0.634197 -0.54923822
0.6334848499999999 -0.00941944
0.61592994 -0.23433323
0.61592388 0.24529561000000003
0.59988284 -0.6697295799999999
0.59582852 -0.012156690000000003
0.5951157 -0.5516018699999999
0.5942436799999999 0.3507037800000001
0.5863098299999999 0.30575807
0.58547377 -0.62437548
0.5847940899999999 -0.71672371
0.58471489 -0.23470603
0.58311691 -0.53430283
0.58219973 -0.62717751
0.57744185 0.18281389000000003
0.57670038 -0.38695552
0.5647257400000001 -0.7316169200000001
0.56299814 -0.72972928
0.5600008 -0.7596968900000002
0.5599340700000001 -0.6719507800000001
0.55978667 -0.70179951
0.54697889 -0.7168625399999999
0.54550943 -0.62708996
0.54463787 -0.71472281
0.5439359399999999 -0.7766109600000001
0.5335106399999999 -0.60950222
0.5327924199999999 0.41047184
0.5326963699999999 -0.60950222
0.53198276 -0.70174857
0.5318990599999999 -0.60950222
0.53110176 -0.60950222
0.53101582 -0.69950694
0.53033614 -0.79188914
0.53030445 -0.60950222
0.52947356 -0.60948945
0.52865929 -0.6094724699999999
0.52787895 -0.6094724699999999
0.5270646800000001 -0.6094724699999999
0.52628434 -0.60948945
0.52622064 -0.7321619200000001
0.5254700699999999 -0.60948945
0.52468973 -0.60948945
0.5238754600000001 -0.6094724699999999
0.5119762000000001 -0.7771585900000001
0.50943003 0.12314881
0.49435031 -0.43174837
0.4767545400000001 -0.29423363999999996
0.474225 0.032834419999999996
0.47279633000000004 -0.8042886
0.45360395 -0.7618695700000001
0.44466237000000003 0.12298422
0.44465226999999996 -0.7766213200000001
0.44391034 -0.38433664
0.42478968000000006 -0.79166307
0.41914967 0.020773740000000002
0.4062925700000001 -0.8646574400000001
0.39108758000000005 -0.1621425
0.38795644 -0.5497627399999999
0.36952493999999997 -0.8069780900000001
0.36947933 -0.83718345
0.36799291 -0.7742763800000001
0.36544719 -0.86433205
0.35517975999999996 -0.8492529400000002
0.35438885999999997 -0.79183106
0.35342079 -0.8795262300000001
0.33746940000000003 -0.83673721
0.30072399 -0.8342081600000001
0.27985388 -0.34166696
0.26880474 -0.8646452200000001
0.26146575 -0.8044722500000001
0.24861545999999993 -0.6395889600000001
0.24631364999999997 -0.64163817
0.24302039999999997 -0.8516378099999999
0.22702867999999998 -0.89452872
0.22628867 -0.83686909
0.21513564999999998 -0.8819230100000001
0.21432059 -0.42968051999999995
0.21119585999999999 -0.7321133200000001
0.21104733999999997 -0.8821268
0.19433784999999995 -0.89445572
0.14144908 -0.8797685800000001
0.12465589 -0.8042325200000001
0.12386915000000001 -0.86713959
0.10803852 -0.8192433500000001
0.10624549999999999 0.65081087
0.07111835999999998 -0.6721255800000001
0.03279221000000001 -0.30976444000000003
0.031881099999999996 -0.8818773700000001
0.020733419999999995 0.42543249000000005
0.00543418999999999 -0.8796458500000001
0.003822619999999997 -0.8795949000000001
-0.014526760000000005 -0.35709214
-0.03217228 -0.88187708
-0.03604613 -0.39963301999999995
-0.037549860000000004 -0.8797033800000001
-0.03843277 -0.46183244999999995
-0.03848894 -0.3994632
-0.04805549 -0.32694993
-0.07215643 -0.87971378
-0.11994127 -0.8947321599999999
-0.12239587999999998 -0.89714868
-0.14174006 -0.8795439600000001
-0.15698572 -0.8942246199999999
-0.18810174999999998 -0.7469961900000001
-0.19038614999999998 -0.8066764700000002
-0.19754606 -0.89671515
-0.20964134999999998 -0.88160118
-0.23055878999999999 -0.89450923
-0.23195399000000003 -0.7468222900000001
-0.24316794999999997 -0.31212219999999996
-0.24475649 -0.79212464
-0.24813648 -0.64170359
-0.26397111999999995 -0.35721259
-0.26802359 -0.71440671
-0.29602312999999997 -0.8645297600000001
-0.30155225999999996 -0.7471840300000001
-0.3017219 -0.77685157
-0.32953879 -0.77457443
-0.33373 -0.8671774000000001
-0.33839509 -0.8671094699999999
-0.36805831 -0.8971696100000001
-0.36811335999999995 -0.7768406600000001
-0.37035148 -0.68454337
-0.40890129999999997 -0.7445709899999999
-0.42328673 -0.7297457100000001
-0.42648763 -0.7621417500000001
-0.43761209 0.30316726000000005
-0.4415981599999999 -0.68702599
-0.4520045799999999 -0.8518931000000001
-0.47752268999999997 -0.6871790400000001
-0.48951091999999996 -0.72925481
-0.48968696 -0.7897844
-0.49371798 -0.7294925600000001
-0.49602440999999997 0.34785244
-0.5087833799999999 0.48547675
-0.5136379799999999 -0.8068436200000001
-0.52234577 -0.75965626
-0.5239445399999999 -0.63973488
-0.52476521 -0.6994153700000001
-0.52716623 -0.011949209999999998
-0.5414959599999999 -0.68462194
-0.5439843799999999 -0.7142159400000001
-0.54560124 -0.6842143700000001
-0.5648711599999999 -0.57919757
-0.5664107199999999 -0.69969634
-0.57519658 -0.5970230900000001
-0.57527612 -0.6268378699999999
-0.5767180599999999 -0.62476606
-0.58170433 -0.53426886
-0.5832035699999999 -0.5968023299999999
-0.58322693 -0.65700926
-0.5951081 -0.72954512
-0.6007070699999999 -0.6093042
-0.6008969599999999 -0.57924295
-0.6144502299999999 0.6956281999999999
-0.6184694399999999 -0.7145417500000001
-0.6191819299999999 -0.71714
-0.62955263 0.28782198000000003
-0.6304512699999999 -0.6692394
-0.6351872399999999 -0.42969669000000005
-0.64645382 -0.53466182
-0.64717092 0.57304138
-0.6479360899999999 -0.5942913599999999
-0.6487322699999999 -0.5045413699999999
-0.6503721599999999 0.002813449999999998
-0.65116036 -0.68691131
-0.6544894499999999 -0.56719371
-0.6552252999999999 -0.62425897
-0.6552358699999998 -0.5642048799999999
-0.6552358699999998 -0.56676916
-0.66565331 0.32053004
-0.66877447 -0.63973345
-0.66879883 0.68024886
-0.66969468 -0.51974414
-0.67208132 -0.55168166
-0.68637328 -0.29475500000000004
-0.6999478 -0.5817172
-0.70156466 -0.55212319
-0.7031434299999999 -0.63922399
-0.7040234299999999 -0.5493915699999999
-0.7047559200000001 -0.31173386000000003
-0.71754145 -0.35717207
-0.71992809 -0.38462633999999996
-0.7200310000000001 -0.47464805
-0.7200660500000001 -0.59703743
-0.72393383 -0.5971563
-0.7249015600000001 -0.14457418
-0.7423442699999999 -0.22174679
-0.74312573 -0.31212512
-0.7512876300000001 -0.50716363
-0.75210685 0.035281759999999995
-0.7559696800000001 -0.5347254
-0.75832958 -0.17472926
-0.7591864300000001 -0.44418863000000003
-0.7599984500000001 -0.26462072
-0.7600014900000001 -0.02467045
-0.7702978199999999 -0.45920070999999996
-0.7751316099999999 -0.25162538
-0.7767262199999999 -0.21958036000000003
-0.78721331 -0.5346987
-0.78723971 -0.38693245
-0.78801972 0.18280861
-0.78811431 -0.20459087
-0.79033243 -0.32473302
-0.79201074 -0.23712275999999996
-0.7943453600000001 -0.17683092
-0.7952455700000001 -0.26418645
-0.8056623100000002 -0.36971017
-0.81046614 -0.13174679
-0.8111808800000001 -0.33967463999999997
-0.812083 -0.09965643
-0.8256899999999999 0.24546348000000004
-0.8270825 -0.41462194
-0.82883169 -0.05457485
-0.84154193 0.08024379999999999
-0.8415750700000001 -0.34216133
-0.8432500100000001 0.04823834999999999
-0.84411517 0.0482893
-0.84489967 0.16819370000000003
-0.8455627199999999 -0.45923534999999993
-0.8464064200000001 -0.06937908999999999
-0.8472663100000002 -0.10186004
-0.86313928 -0.11459093000000001
-0.8639927599999999 -0.08436859000000001
-0.92883599 0.30305446


==> figures/data/Incomplete.txt <==
x y
0.8469537500000002 0.24245430999999998
0.80404845 -0.39658815
0.80394064 -0.39693365999999997
0.80390946 -0.39703054
0.80375337 -0.39767416999999994
0.44580778 0.85434228
0.44575784999999996 0.85386735
0.44518047 0.8543329
0.26089162 0.4824598499999999
0.15128877999999998 0.8383163400000001
0.12147337999999999 -0.9431527999999998
0.12082425000000001 -0.9444900699999998
0.11501945000000001 -0.9447338199999998
0.11074843000000001 -0.9286353799999999
0.07477193000000001 -0.9466521799999998
0.06995332000000001 -0.9474239699999998
0.06565647000000001 0.93998118
0.06396751 -0.9467896799999999
0.056361980000000006 -0.9467896799999999
0.04843356 -0.9179617099999999
0.04087738 -0.9436839699999998
0.04036868 -0.9415687399999999
0.034972710000000004 -0.9461210799999997
0.03412384000000001 -0.9463366299999998
0.011695329999999999 -0.9456742999999999
0.00852453 -0.9464397599999999
0.008402820000000002 -0.9458429599999999
-0.006657340000000002 -0.9449837399999998
-0.009868710000000001 -0.9457960799999997
-0.010208880000000002 -0.9450681199999997
-0.014278480000000001 -0.94591796
-0.021787270000000004 -0.94055327
-0.030568260000000003 -0.94783327
-0.03423215 -0.9421904599999998
-0.03596735 -0.94211554
-0.038155070000000006 -0.9463460099999998
-0.03821749000000001 -0.9434777999999998
-0.04500167 -0.9066543699999998
-0.048132470000000004 -0.9404626499999998
-0.05697275000000001 -0.9472208499999997
-0.05920104 -0.9453961599999998
-0.05943199000000001 -0.9454211599999999
-0.06379183000000001 -0.9462210099999998
-0.06458453 -0.9459835799999997
-0.06491533999999999 -0.9429903799999998
-0.06624483 -0.9462022599999999
-0.06654755000000001 -0.9473333499999997
-0.06936569 -0.9445588199999998
-0.07398768 -0.9410969399999998
-0.08328049000000001 -0.9452867899999999
-0.08337099 -0.94783327
-0.09031179 -0.9435464699999999
-0.09038213000000002 -0.9280854599999999
-0.0932017 -0.9456617999999999
-0.09622248000000001 -0.57418304
-0.09628801000000001 -0.57418304
-0.09934524000000002 -0.9285447599999997
-0.11187582 -0.9428341299999998
-0.11201938 -0.9449493699999997
-0.11438812000000001 -0.9475363999999997
-0.12418870000000001 -0.20720787999999998
-0.14023708999999998 -0.94211554
-0.26854543000000003 0.9129822799999998
-0.36364184 0.73410259
-0.37860492 -0.34994589
-0.46593897000000006 0.74381962
-0.4901911900000001 -0.7467894399999999
-0.5605076200000001 0.71748063
-0.61780948 0.13394823
-0.82755632 0.20736621999999996


==> figures/data/Normal.txt <==
x y
0.07114286999999997 -0.02388788000000015
-0.048820310000000026 -0.03884542000000001
-0.1560228300000001 -0.36881117000000013
-0.3383692499999999 0.6813061299999998
-0.45681644 0.75865587
-0.46154248000000025 -0.11354698000000003
-0.6550849400000001 0.7134438699999996


==> figures/data/Ring.txt <==
x y
0.9329223300000001 -0.05507902
0.9093515500000001 -0.056363170000000004
0.9057394400000001 -0.046283090000000006
0.9056021000000001 -0.07010629999999998
0.9037996000000001 -0.05569141999999999
0.9037714800000002 -0.05592886999999999
0.9036996800000001 -0.055931989999999994
0.9035187400000001 -0.05595386000000001
0.90340944 -0.05598511000000001
0.90289319 0.04190977999999999
0.9028464000000002 -0.06127348999999999
0.9028370200000001 -0.07039687999999998
0.9028307700000001 -0.06502908
0.9019301500000001 -0.05476657
0.89968804 -0.04014354999999999
0.8996631199999999 -0.03976549
0.8996287400000001 -0.039678000000000005
0.89953827 -0.040074809999999995
0.89737062 -0.07639080999999999
0.8972332700000001 -0.05373237999999999
0.8972301500000002 -0.053688639999999996
0.8971677300000002 -0.05360428
0.8970460100000001 -0.05390109999999999
0.89690249 -0.07789365999999999
0.89680569 -0.07791240999999999
0.8967058500000001 -0.07718441
0.8925967899999999 -0.04941126999999999
0.8861945300000001 -0.08677765999999999
0.8340769600000001 0.36862719999999993
0.83270883 0.35771164999999994
0.82986883 0.38091621999999986
0.8266961000000002 0.36924583
0.81499556 0.44004871999999995
0.81448025 0.46977707999999996
0.80543485 0.40943173
0.8053879800000001 0.4092910999999999
0.8053661799999999 0.40969727999999994
0.80521946 0.40912238999999995
0.80503532 0.40893180999999995
0.80468892 0.40917238999999994
0.7939110300000001 0.4574674699999999
0.7871929100000001 -0.44619732999999995
0.7715029100000002 0.5342354799999999
0.7711604100000001 0.5464932899999999
0.76773634 0.49622918999999993
0.7672026700000001 0.49541996999999993
0.7668965000000001 0.53187341
0.76184807 -0.51608972
0.7580126000000001 0.5305392699999999
0.75654065 0.49136134000000004
0.7564646300000001 -0.5401597599999999
0.74771565 -0.30973439999999997
0.7475865100000001 0.5463651999999999
0.73428971 0.5496896199999999
0.72171534 0.57682657
0.72009565 0.5746144599999999
0.7185573700000001 0.56291032
0.7185168200000001 0.59004423
0.7184762 0.58605431
0.7183198700000001 0.57429575
0.71830424 0.5758329799999999
0.7027138600000001 -0.55650437
0.7019182300000001 0.59691294
0.6991867500000002 0.6118721599999999
0.69502355 0.61380306
0.6950110500000001 0.6133562599999999
0.69230214 0.6096100499999999
0.6915219100000001 0.6151653199999999
0.66858574 0.6431333699999999
0.6629294900000001 0.4086318499999999
0.6516545699999998 -0.5007706199999999
0.6423370699999998 0.6029087599999999
0.61585266 -0.7036746799999999
0.6102199700000001 0.65563931
0.60974559 0.6564579
0.60098833 -0.6733270199999999
0.57742459 -0.7051744399999998
0.57740271 -0.7052431899999999
0.57721506 -0.7120906199999999
0.57049025 -0.7616355399999999
0.56975306 -0.7181770999999999
0.5621483 0.7494967300000002
0.55147955 0.74414337
0.55021248 0.7451806300000001
0.54825854 0.7490280600000001
0.54111518 0.7396504
0.53996014 0.74926235
0.5370518200000001 0.7385255599999999
0.53702998 0.7363509500000001
0.53698627 0.74402774
0.5369831500000001 0.7439746199999999
0.5369176 0.73809751
0.5369142000000001 0.74973103
0.53585311 0.7481157100000001
0.5342540800000001 0.66843446
0.53418061 0.74071579
0.5288374000000001 0.74957485
0.52828865 0.7869637599999999
0.5281729500000001 0.74324353
0.52805436 0.7439527400000001
0.52389827 0.7493310999999999
0.5234706899999999 0.7479188400000001
0.51424116 -0.7511292899999998
0.51417253 -0.7511917899999998
0.51414132 -0.75130116
0.5079368999999999 0.7568904000000001
0.5077746 0.7561561800000001
0.49652077 0.7989215699999999
0.49599999 0.8107063399999999
0.49542781 0.7480875900000001
0.49092234 0.80489485
0.48820358999999997 -0.56639315
0.48746132 0.7994114899999999
0.48321874 0.70652634
0.48137277000000006 -0.7901847599999998
0.47830781000000006 0.8072444599999999
0.47723737999999993 0.80718196
0.47718119999999997 0.80731634
0.47638847000000006 0.8048823500000001
0.47239109000000007 -0.8390715499999999
0.47238796999999993 -0.8391465499999998
0.47235988000000007 -0.8389497599999999
0.47221027000000004 0.7880385999999998
0.4718332 0.81012837
0.46930129 0.6526960599999999
0.46926386000000003 0.6528147799999999
0.46920769 0.65299286
0.46918269 0.65256169
0.46908285000000005 0.65279915
0.46290078 0.7811647799999999
0.4288850799999999 0.80985962
0.42883801000000005 -0.8269693699999999
0.41982258999999994 -0.7990206199999998
0.41437626 0.84817462
0.40512001 -0.8333819399999999
0.40293867999999994 0.8138282099999999
0.39958024 0.8496899300000001
0.39923696 0.85091782
0.39922758999999997 0.8508554
0.39906220000000003 0.85176774
0.39695246999999995 0.8514427400000001
0.39276677000000004 -0.84205226
0.3838124 -0.8231575699999998
0.38346349 -0.8431457699999999
0.38251161 -0.8444580399999999
0.38100114999999996 -0.8418335100000001
0.37879466 -0.8449610799999998
0.37612618000000003 0.8263603999999999
0.36550536999999994 -0.8604277199999999
0.36088524999999994 0.8388050100000001
0.36055935 0.85161774
0.35948708999999995 0.83504321
0.35926231999999997 -0.84868233
0.35897516999999995 -0.84859483
0.35895020999999994 -0.8486667099999998
0.3577330299999999 0.8311814199999998
0.3566489199999999 0.85304563
0.3525731 0.8469997800000001
0.34805352999999994 -0.8550630399999998
0.3474312299999999 0.8386550100000001
0.34574595999999996 0.84001415
0.34409939 -0.8579469399999998
0.34400137999999997 0.83497759
0.34354700999999993 -0.85884054
0.33686381 -0.8384748299999999
0.33483155 -0.8564565499999999
0.330051 -0.8383217099999998
0.32992748 0.8365054
0.31972082 -0.5263660099999999
0.31071098 0.8749516500000002
0.30661952000000003 0.86825907
0.29322864000000004 0.88268962
0.28676031 0.8850329800000001
0.26862343 -0.46425779999999994
0.26755513000000003 0.9155399299999999
0.26690599000000004 0.91592431
0.25630877 0.9164710299999999
0.25361859 0.9163585999999999
0.25025492000000005 0.9065984499999998
0.24177667 0.8724052400000001
0.24175795000000003 0.8717084500000001
0.24167681000000002 0.8716804
0.23234426000000002 0.8785622
0.22781278000000002 0.8784309499999999
0.22574676000000005 0.8804275100000001
0.22562192000000006 0.8784996999999999
0.22535977000000001 0.8782904
0.22528174000000004 0.8783310300000001
0.22521621000000006 0.8783060300000001
0.22494782000000005 0.8783654000000001
0.22480403000000002 0.85728353
0.22476034000000003 0.85727415
0.22470414000000005 0.8579147
0.22466983000000004 0.8579897000000001
0.22157705 0.86030173
0.18803708000000002 0.58214247
0.16910744 0.9233697799999998
0.16909183 0.9233072799999998
0.16321837 0.92427899
0.15650223000000002 -0.9281148299999997
0.15639180000000003 -0.9472052199999998
0.15631377999999999 -0.9471427199999998
0.15475335 -0.94443694
0.15338575000000002 0.92173259
0.15317977000000002 0.9217888399999999
0.15262805000000004 -0.9442182699999999
0.14172469000000001 -0.9215729599999999
0.13607556 0.94107915
0.12608809 -0.90277382
0.12098236000000001 -0.90245515
0.12055361 0.9413603199999999
0.11547866 -0.9117128799999998
0.11308666 0.90099946
0.11278847 -0.9088977199999998
0.11275102000000002 -0.9088352199999997
0.11263867 -0.90837905
0.09825548 -0.9457210799999997
0.09468396 -0.9015334299999999
0.0892744 0.88582657
0.08823831 0.9410885299999998
0.08536195000000002 -0.9041017899999999
0.07726658000000002 0.9345490699999999
0.07584880000000001 -0.9405563999999998
0.06064176000000001 0.9411978999999999
0.05639647000000001 -0.9449806199999997
0.04586024 -0.8728960799999999
0.04318504000000001 -0.9295052199999998
0.041649349999999995 0.87928712
0.031725239999999995 -0.9286772599999998
0.018927639999999996 0.9307528199999999
0.016673470000000003 -0.9142592899999998
0.015961920000000004 -0.9096881899999997
0.015912679999999995 -0.9251598299999998
0.014595670000000003 -0.9252754599999998
0.013746799999999998 -0.9248286599999997
0.012074230000000004 0.9411885299999998
0.01006444 -0.9300488999999997
0.009586689999999998 -0.92234155
0.009424410000000003 -0.9253254599999998
0.009287089999999998 -0.9250723299999998
0.007701689999999999 -0.9255128799999999
0.0073303100000000005 -0.9196326499999999
0.006141259999999997 -0.9205887399999998
0.004477150000000002 -0.9169494399999998
0.004299949999999999 -0.9252098299999998
-0.0016763300000000026 -0.9429903799999998
-0.0017284500000000027 -0.9218447599999998
-0.001897670000000003 -0.9076104599999999
-0.0028479100000000017 -0.90308632
-0.00318971 -0.9159308499999997
-0.004004390000000003 0.8976475900000002
-0.0042603000000000025 0.8915768099999999
-0.01086172 -0.89124343
-0.011370420000000001 -0.8878596
-0.01173296 0.9196954799999999
-0.011769890000000002 -0.8924931899999999
-0.011776130000000001 -0.8862599099999999
-0.011934550000000002 0.9220700099999998
-0.016172489999999998 -0.9170056899999998
-0.01622024 -0.89412101
-0.01623491 -0.9180023299999998
-0.016248880000000004 -0.89798405
-0.01627017 -0.89166522
-0.018926019999999998 -0.8868879599999998
-0.01896347 -0.8894249899999999
-0.0189666 -0.88949687
-0.01898532 -0.8895905399999999
-0.01901397 -0.8973654599999998
-0.019726460000000005 -0.9261065499999999
-0.022614880000000004 -0.88985304
-0.022817740000000003 -0.88840327
-0.02367123 -0.9189484299999998
-0.023810170000000002 -0.8956864
-0.024357820000000002 -0.9190952999999997
-0.02446705 -0.9189984299999998
-0.024708980000000002 -0.8877784299999999
-0.028583990000000007 -0.8865442099999998
-0.029066790000000002 -0.9069917899999996
-0.031885000000000004 0.9218356299999999
-0.037293110000000004 0.8719522000000001
-0.03898184 0.9233853999999999
-0.042457360000000006 0.88228032
-0.04601019 -0.9469677999999998
-0.051311590000000004 -0.9226634299999998
-0.051349040000000006 -0.9226009299999998
-0.06580507000000001 0.90144938
-0.0891524 0.8785715700000001
-0.09041032000000002 -0.48370990999999997
-0.10339382000000001 -0.8050695199999999
-0.11266142999999999 0.87061181
-0.11494185 0.9411072799999998
-0.11756226000000002 -0.6850180399999999
-0.12419856 -0.8522629599999998
-0.12728919 0.89435751
-0.1272904 -0.8877503000000001
-0.12732664 0.89464501
-0.13321825 -0.9436777199999998
-0.13888198999999998 0.89467001
-0.15360933 0.89428876
-0.15395262 0.89025517
-0.15691182 0.4614323899999999
-0.15956789000000002 0.8782529
-0.16501459000000002 0.87556407
-0.17411094 0.9385889199999999
-0.18193494000000002 0.9379421999999998
-0.18203793000000001 0.9380921999999998
-0.20556425 0.9113500899999999
-0.21225667000000004 0.9047456199999999
-0.21232845000000003 0.9044644599999999
-0.21331296000000002 0.87860595
-0.21384831000000004 0.9014524299999999
-0.21387640000000002 0.9014961799999999
-0.21457235 0.9013962599999998
-0.21857392 0.90797884
-0.21933169000000002 0.3605142699999999
-0.22175032 0.9023835299999999
-0.22253054000000003 0.9028334499999999
-0.22301428999999998 0.90026204
-0.22487431000000002 0.90381767
-0.22661262999999998 0.90230548
-0.22680612 0.90664532
-0.22967905 0.8620483700000001
-0.23112539999999998 0.9025929
-0.23508890000000002 0.9029584499999999
-0.23863753999999998 0.8818554
-0.23872493000000003 0.8821334500000001
-0.23919786000000004 0.9030428199999998
-0.23937885 0.9035739899999998
-0.23946623000000003 0.9035739899999998
-0.23954113999999999 0.9036770399999999
-0.23986571000000004 0.90037454
-0.24198166000000002 0.9000464899999999
-0.24205032 0.9000964899999999
-0.25321532 -0.74524905
-0.2588105500000001 0.8496743099999999
-0.25899155 0.8499618099999999
-0.25906645 0.85021798
-0.25990286000000007 0.85011485
-0.25992157000000005 0.8501898499999999
-0.26060817000000003 0.85197079
-0.26066434 0.85197079
-0.26068930000000007 0.8520457899999999
-0.26073612 0.85197079
-0.26077045000000004 0.85205517
-0.26162973 0.87268017
-0.26177016000000003 0.87280517
-0.26179825 0.87309571
-0.26220707000000004 0.8724646199999999
-0.26498889 0.8830145399999999
-0.26547740000000003 0.90305845
-0.26596652 0.87551407
-0.26615064 0.8754578199999999
-0.26616857 0.8800682100000001
-0.26622555000000003 0.87550157
-0.26624377 0.8588645399999999
-0.26627549 0.8755734500000001
-0.26627861 0.87563282
-0.26645568 0.87874345
-0.26746974999999995 0.85397048
-0.26828764 0.8811554800000002
-0.26865817999999997 0.90810063
-0.27063764 0.8822897000000001
-0.27075623 0.8826458699999999
-0.27084361 0.88247399
-0.27110346 0.87476735
-0.2711565 0.8746142299999999
-0.27119084 0.8655689200000001
-0.27162775 0.87258024
-0.27222071999999997 0.8747079799999999
-0.27270281 0.9129341499999999
-0.27345182 0.9133590699999998
-0.27557516 0.8583989900000001
-0.27948949 0.89657274
-0.28130787 0.87839665
-0.28223869 0.8684278200000001
-0.28231359 0.86890587
-0.28444469 -0.9015709299999999
-0.2849241 0.91599298
-0.28542656 0.91515563
-0.28633557 0.8835019600000001
-0.28752223000000005 -0.84452991
-0.29384398 0.87574524
-0.29389390000000004 0.87576399
-0.29395007 0.87577649
-0.3230188 -0.88039726
-0.32803099 -0.89312124
-0.33196005000000006 -0.8808565499999998
-0.33225122 0.8697463400000001
-0.3350871600000001 -0.8780320199999998
-0.33928677 0.8280944599999999
-0.34051016000000006 0.8282319599999999
-0.35234766000000006 -0.7364106899999999
-0.35354938 0.85665556
-0.35430414000000005 0.84621868
-0.3548632500000001 0.8582646199999999
-0.36668438000000003 0.8139125899999999
-0.37174414000000006 0.8373083699999999
-0.37907816 0.83488696
-0.38150433 -0.8590717099999998
-0.38306348000000007 0.83621173
-0.3973839400000001 0.8384269599999999
-0.4079952700000001 -0.8153139699999998
-0.4100300300000001 0.83257181
-0.41390613000000004 0.8297566499999999
-0.41393734000000004 0.82132063
-0.41405609000000004 -0.8051101499999999
-0.4140937800000001 -0.8348754599999998
-0.41750726000000016 0.84006103
-0.41821019000000004 -0.8341099899999997
-0.4188273800000001 0.84006415
-0.41938636000000007 0.83003478
-0.4195389400000001 0.83794892
-0.41960558000000003 0.7922352399999999
-0.41961808 0.79239462
-0.41970234 0.7924321200000001
-0.44041065 -0.8063131199999999
-0.4409823300000001 0.79188845
-0.4459655700000001 0.83054712
-0.44662796 0.79750931
-0.4724216200000001 0.6548956699999999
-0.47831998000000003 0.7672011000000001
-0.50254478 0.75224626
-0.5062399000000001 0.7493248499999999
-0.51044681 0.7489186800000001
-0.5169682500000001 0.8107532099999999
-0.5193368500000001 0.7741197799999999
-0.51935247 0.7711796999999999
-0.5193899300000001 0.7742979
-0.5193961500000001 0.77439478
-0.5217587600000001 0.80686642
-0.5220653700000001 -0.7849144399999999
-0.5223111800000001 0.8080286799999999
-0.5225046600000001 0.8058353199999999
-0.5226076700000001 0.8055104
-0.52307466 -0.6934815499999999
-0.5234853300000001 -0.7818774899999998
-0.5235415000000001 -0.7818993699999998
-0.5237966900000002 0.8063789899999999
-0.52525103 0.8051511
-0.5372299300000001 -0.7722742100000001
-0.5374665300000001 -0.72879897
-0.5389771200000001 -0.71860202
-0.53938587 -0.72699304
-0.5496018 0.7741353999999999
-0.5514471599999999 0.7887353199999999
-0.55163501 -0.73716366
-0.5547432400000001 0.7668198500000001
-0.5638586400000001 -0.71884257
-0.5720849200000001 -0.7334799099999999
-0.5782316800000001 -0.57629952
-0.58363746 -0.72626812
-0.5873397200000001 -0.5088123
-0.59026929 -0.7275178799999998
-0.6045352300000001 0.72101751
-0.6136915900000001 -0.61341472
-0.62602046 -0.7041308499999999
-0.62655722 -0.7035216299999998
-0.62801542 -0.7007333499999999
-0.63076769 0.68541204
-0.6386540100000001 0.6303357099999999
-0.6391455 0.6581419599999999
-0.6432882300000001 0.63960899
-0.69300463 0.6318885599999999
-0.7035287699999999 -0.57813671
-0.70718963 -0.5624813599999999
-0.70956166 -0.59805937
-0.7193071200000001 0.5524071999999999
-0.7240665000000001 0.57686407
-0.7301577500000002 -0.60824687
-0.7314847800000001 0.57901056
-0.75374212 -0.13751665
-0.78265406 -0.01926793
-0.7973385100000001 -0.43964788
-0.80333757 -0.37564003
-0.8093015600000001 -0.4241019399999999
-0.81480359 -0.4034768999999999
-0.8415268699999999 -0.14746795999999998
-0.8640524900000001 0.38060688
-0.8673146700000001 0.21152611999999998
-0.86762803 -0.32109856
-0.87827592 0.15298666
-0.8783570900000001 0.15302727999999996
-0.8783727200000001 0.15307415
-0.87842576 0.15303978
-0.88801615 -0.02145505
-0.8934700600000001 -0.18358211999999996
-0.9059118500000001 -0.0114725
-0.90679295 0.21397505
-0.9143488799999999 0.15208994999999997
-0.9144175499999999 0.15193371999999997
-0.9144612299999999 0.15225555
-0.9181594300000001 -0.039812349999999996
-0.9293903600000002 0.13562605
-0.94207841 0.09859206000000001
-0.9421439600000001 0.0984046
-0.9451992699999999 0.09993558


==> figures/data/Slice.txt <==
x y
0.7482 0.4786
0.734 0.45998
0.71025 0.46638
0.70836 0.21195
0.6996100000000001 0.43946999999999997
0.68511 0.42395
0.6803600000000001 0.4626
0.67872 0.42927
0.67448 0.41598
0.65993 0.45235
0.64013 0.42023999999999995
0.62805 0.4068
0.6208 0.40014
0.61971 0.38514
0.61555 0.38954
0.6151399999999999 0.36275999999999997
0.60732 0.38415
0.6036699999999999 0.38726
0.59977 0.38841
0.59812 0.40131999999999995
0.59588 0.38476
0.59339 0.3893
0.5866899999999999 0.39647
0.58178 0.36621
0.57291 0.3428
0.56767 0.3524
0.56645 0.36384
0.5652 0.35148
0.5616 0.3425
0.56143 0.33114
0.54524 0.33404
0.53525 0.34926
0.53092 0.3559
0.5282 0.33579000000000003
0.50939 0.32818
0.4977 0.32358000000000003
0.48493 0.31713
0.47145 0.30730999999999997
0.45988999999999997 0.30325
0.09017 -0.01381
0.08968 -0.0194
0.08966 -0.01615
0.08941 -0.01785
0.07829 -0.014780000000000001


==> figures/data/ZigZag.txt <==
x y
0.6525025800000002 -0.25195839999999997
0.5046869700000001 -0.48601001
0.45598718 0.75049861
0.23236959999999998 0.6986887799999999
0.21161389000000003 0.8392878099999999
0.19008097999999998 0.83468961
0.16845099000000002 0.7711254000000001
0.16369119999999998 0.7586587600000001
-0.013655180000000018 0.72630993
-0.09029908000000002 -0.10740888
-0.09097908 -0.10912509999999997
-0.09382858000000002 -0.11832138
-0.09509138 -0.11252508999999998
-0.09596568000000001 -0.11288129
-0.09968938000000004 -0.12130039
-0.10406068 -0.13966058999999995
-0.10409307000000004 -0.11692899
-0.10448158 -0.1398873
-0.10461118000000004 -0.14137678999999995
-0.10467588000000001 -0.11650798999999999
-0.10467588000000001 -0.11861279
-0.10467588000000001 -0.11913088999999998
-0.10509688000000003 -0.14221868999999998
-0.10535588000000003 -0.11770609
-0.10542068000000002 -0.11641088999999998
-0.10726629000000003 -0.11751178999999998
-0.10901488000000004 -0.08092099000000001
-0.10930628000000002 -0.10025267999999998
-0.10953298 -0.10057648999999999
-0.10969488000000004 -0.10196887999999998
-0.10975958000000001 -0.10138598
-0.10979198000000001 -0.10213079
-0.11031008000000003 -0.10475368999999998
-0.11082818000000003 -0.08182758000000001
-0.11186428000000001 -0.08244288999999999
-0.11377478 -0.08370568999999999
-0.11555568000000001 -0.09782408999999997
-0.11584708 -0.09999358999999998
-0.11698038000000001 -0.07340849
-0.11746608000000001 -0.08011139
-0.11775748000000001 -0.09986408999999997
-0.11798418000000004 -0.08584288999999999
-0.11801658000000002 -0.08435337999999998
-0.11801658000000002 -0.08480669
-0.11801658000000002 -0.08513048
-0.11801658000000002 -0.08655529
-0.11889078000000004 -0.10044698999999999
-0.12520498000000002 -0.07606378999999999
-0.12611158 -0.07641999
-0.12614398000000004 -0.07729429
-0.12915536000000002 -0.08943718999999999
-0.13100095000000003 -0.08998767999999997
-0.13333236 -0.10617838999999998
-0.13430376000000002 -0.11233088999999997
-0.13899885000000003 -0.12712909
-0.14120076000000004 -0.13302238999999996
-0.14712635000000004 -0.16012548999999998
-0.14796826000000005 -0.16427028999999999
-0.15162716000000004 -0.18016948999999996
-0.15554515000000002 -0.19328389999999998
-0.15648416 -0.19360769
-0.15735845000000004 -0.19383429000000002
-0.15949555 -0.0623989
-0.16017555000000003 -0.10005838999999998
-0.16117936000000005 -0.11420899
-0.16137366000000003 -0.20429348999999997
-0.16396406000000002 -0.031086289999999996
-0.16694306000000003 -0.04238729
-0.16707256 -0.17411418999999997
-0.16768775 -0.17427609
-0.16885345000000002 -0.18735809999999997
-0.17309524000000007 -0.06683507999999999
-0.17723994000000007 -0.08299337999999998
-0.18235594000000005 -0.10718219
-0.18287405000000007 -0.10591938999999997
-0.18319784 -0.10595177999999998
-0.18407215000000005 -0.10757078999999999
-0.18468735000000003 -0.10779748999999997
-0.18643584000000002 -0.12223948999999998
-0.18860534 -0.12285468999999999
-0.18915584000000005 -0.12301668999999997
-0.19015965000000004 -0.12327568999999998
-0.19294434000000002 -0.13451198999999997
-0.19297664000000003 -0.13587198999999997
-0.20071555000000002 -0.15147968999999997
-0.20191364 -0.15170638999999997
-0.20541065000000003 -0.15251588999999996
-0.20923155000000007 -0.15329308999999997
-0.21658185000000002 -0.1814971
-0.21794185000000008 -0.16278078999999995
-0.22027316000000005 -0.1823714
-0.22383505000000004 -0.14807968999999996
-0.22383505000000004 -0.1494073
-0.22409405000000007 -0.15115588999999996
-0.22525976 -0.11657278999999998
-0.22678165 -0.13820338999999995
-0.22691114 -0.1323748
-0.22733206000000006 -0.13234238999999995
-0.22878915000000002 -0.13127388999999998
-0.24025175000000004 -0.11845088999999998
-0.24345745000000002 -0.11874229
-0.26405127000000006 -0.11945468999999999
-0.2642455700000001 -0.13379958999999997
-0.2663502500000001 -0.11958419999999999
-0.26968535 -0.019364289999999996
-0.26968535 -0.037141589999999995
-0.27580525000000006 0.04834459
-0.27849275000000007 0.048215089999999995
-0.2804032600000001 0.07117338999999999
-0.2821517600000001 0.07104388999999998
-0.28364127000000006 0.07094668999999999
-0.2866202500000001 0.08600399
-0.28678217000000006 0.08240969
-0.2870411500000001 0.08098488999999999
-0.30099706000000004 0.08532398999999999
-0.30287505000000003 0.0851944
-0.30510934 0.08516209000000001
-0.30666354 0.08506488999999999
-0.31152055 0.09931259
-0.31181206000000006 0.09908599
-0.31530905 0.09869739
-0.31657194000000005 0.09863259
-0.32104034000000004 0.09957169
-0.32113755000000005 0.09843839
-0.32291844000000003 0.10491459
-0.32363075 0.09947459000000002
-0.32369555 0.10504409
-0.32424604 0.10497940000000001
-0.33172585 0.10624218999999999
-0.33179053 0.10530319000000002
-0.33353917 0.10630698999999999
-0.33745714 0.11741369
-0.34066276000000006 0.12353379
-0.34558454 0.12382519
-0.34623212 -0.5174521999999999
-0.34775403999999993 0.12392239999999999
-0.35018255 0.12395468999999998
-0.35312915 0.124149
-0.35539571999999997 0.12421378999999999
-0.35695004999999996 0.12431089
-0.36070615 0.12207659000000001
-0.36070615 0.12133189999999999
-0.36203371999999995 0.12456999
-0.36242224 0.12236808999999998
-0.36825072 0.10909179
-0.37271915 0.10174119000000001
-0.38026372999999997 0.09685168999999999
-0.38078185 0.08752589000000001
-0.38149423 0.08765539000000001
-0.39360434 0.8368592199999999
-0.5047656400000001 -0.69286099
-0.69033644 0.14050148999999998
-0.69085456 0.14066339
-0.6919555000000001 0.14134349
-0.69205261 0.16501408999999997
-0.69289449 0.11492039
-0.6931858900000001 0.14199109000000001
-0.6995971400000001 0.036654990000000005
-0.7000505 0.03393519
-0.7046808900000001 0.00796549
-0.72080628 -0.22615060000000003
-0.7219395699999999 -0.2272516
-0.73307842 -0.24797550999999998
-0.74512381 -0.14140918999999996
-0.7452209200000001 -0.14202439999999997
-0.7472609200000001 -0.14804729999999997
-0.7518264700000001 -0.16025498999999996
-0.7519560000000001 -0.16077308999999995
-0.75205311 -0.16122649999999997
-0.7535426400000002 -0.16452939
-0.7576873300000001 -0.16291029999999995
-0.7811305600000001 -0.2288059
-0.78119524 -0.30775119000000006
-0.79032643 -0.24829938999999998
-0.79039126 -0.2486232
-0.7906502400000001 -0.24849359
-0.79443876 -0.047568290000000006
-0.7950540700000001 -0.2585642
-0.80622517 -0.2808101
-0.8070670400000001 -0.3381571899999999
-0.80823274 -0.3382219999999999
-0.81804394 -0.34981441999999996
-0.8248437900000001 -0.3590432099999999
-0.82571808 -0.3155227
-0.8263008899999998 -0.35871941999999996
-0.8278227699999999 -0.3600469999999999
-0.8384110499999999 -0.3356637899999999
-0.84003011 -0.3733880899999999


==> latent.txt <==
x0 y0
-2.499865632225159 -3.5935118894468476
-2.6873452020437276 -3.6546585823087723
-1.9088139953798864 -4.085179047618493
-1.1317898607033867 -4.154510956328835
-1.9955469646337824 -3.7588356911639003
-0.8290750175539179 -4.453376175094042
-2.316274724431298 -3.759393306823048
-2.849024635038706 -3.5499237252296596
-1.3916834051929639 -4.3621907242725975
-2.352146999102695 -3.870515571193716
-0.6578989434143885 -4.440090198944967
-1.1520753964031556 -4.5229052322483865
-3.166364976658589 -3.5000315222912604
-1.9769668144189807 -4.574140810855322
-1.9110993958469251 -3.8251183178106927
-1.892743186854938 -4.037687747224004
-0.6844421268247318 -4.379931149205665
-2.018901787636562 -4.322537391290645
-2.251948337138784 -3.8087287279244864
-1.3766558665130972 -4.161493494458454
-1.4177526974205708 -4.1515691098516125
-0.8224134677820629 -4.7330655302313325
-2.899999907696416 -3.3524725714611794
-1.4872705650634805 -4.372972406438107
-2.590092650204193 -3.588744814746834
-2.053082476515901 -4.090546770672789
-2.2777844546952895 -3.9085222375718947
-1.9253627200422065 -4.0470835074563904
-2.2921686748331718 -3.93331978823652
-1.2249337255793908 -4.66544274871597
-2.8857821509370227 -3.6635708576411536
-2.7896085286528587 -3.6003038464347092
-2.853462969146358 -4.136400291618157
-0.9780597568298106 -4.1658893473765914
-1.1676189523290827 -4.284654066161665
-3.875358519699887 -2.8358130246548745
-1.5665029096183165 -4.043160795102542
-2.058070451871685 -3.9295874045575765
-2.426145709726967 -3.774406094955239
6.244371589151361 -3.0916135429988043
4.755644446902742 -5.336541252348852
6.214932006476253 -5.911277729593593
4.819397817701698 -4.007105190946331
6.921326251470293 -3.860901455668281
3.5414695160789122 -3.9157477565742993
2.68355145537267 -4.953081318442965
7.574709801123423 -4.274597556931819
5.227238393467478 -4.207702623450731
5.802599833871672 -6.265820985163048
3.103438012016078 -4.520004442080175
4.829435305448039 -4.846886562504007
6.706494762830183 -7.093528357270947
5.888575621075655 -3.716112862129383
7.173293756036576 -4.718544543720066
8.28743530600466 -3.6085390813704126
6.190918568123543 -3.4517514162968994
5.373889072004422 -4.14677173613937
3.2153480491636413 -3.4556054203581597
7.9230797768980885 -2.9147207982064494
5.283386640595465 -4.805647432859564
8.051018671192244 -5.321742869296958
5.296492070656455 -4.706174275881262
6.576323547226849 -5.100151729449987
4.9135277308757175 -6.282210265291567
6.1564949138614296 -3.7648196191339984
5.38982347386126 -5.411936440042678
6.463485166320291 -3.785685228210294
4.908850051153995 -4.190117156231332
11.190281650637612 -2.080744215751146
5.88404589152873 -4.53237555819563
4.902590895449337 -3.559866014870792
7.278433714071676 -4.599966463143036
6.4319340608854825 -6.789193622070089
3.7422288900365652 -1.702921812951221
6.6052844503812285 -3.9735195482436634
3.8039229102684984 -3.9348875768585803
7.185633354877504 -2.5373548957843925
6.726937710673892 -4.095706597951768
6.059148756797054 -3.6026565488254754
-3.922681945466212 3.483567727766559
-3.2179272935261896 2.943397184455036
-3.0060248162565233 3.160684508558121
-1.7524232159650932 3.0914735262396595
-2.282210043632627 3.565677231679416
-2.2489287161004747 4.332183963113877
-4.163583883945501 2.9770752931773017
-2.080314776534593 2.6967312930536194
-3.387031893754455 4.154704387185647
-3.882998596510089 4.898211458589643
-4.445935774948523 4.329719172097481
-1.3575866031433559 2.728295864383235
-2.7654738192289403 3.1003200122024195
-1.7869817227740339 3.552988885480964
-3.0458057787629094 5.1928730101296345
-3.1660886833644164 4.843601033807793
-3.2509911969623433 4.669498627274754
-4.697112585431645 4.401882960398831
-3.85151462126253 4.025082613874803
-3.0528086045517386 4.089742629344923
-2.5092392460805315 4.374293420902564
-1.7329358973954063 3.1241210458677235
-1.47830722574698 3.8331544527586763
-1.74269735956814 3.6803181580536926
-2.923817542230003 3.861587711025508
-1.6915209169927177 3.7787164446045938
-2.3467923001419138 4.048278054021713
-2.1967950770092814 4.077063060830774
-2.1538087157630055 3.794568005484047
-1.076563677959362 3.6111476066024037
-1.7582719134281601 4.467422511307888
-2.933025918634629 3.9750086559010356
-3.2568356346336658 4.922899636006249
-2.7831901010020936 3.4938610980767404
-2.339269200801596 3.4569451973689196
-0.8179379261969126 3.1649096992902095
-2.3521579185861166 3.7059542828269723
-0.8066830928454229 1.9759331790085723
-3.7819464430793683 4.300110943763766
-2.8695182478516683 3.2542966795532093
6.280885812367414 2.8962043872644707
4.989410015744757 4.382241342684441
3.154774455380288 4.501204867987877
3.1497505041042704 5.714210074600737
5.568690766689506 3.4244298025565443
4.50584808910934 5.138932824070901
6.436027077367682 3.5582771229222896
2.5095567765832048 4.718497627107695
5.335085254317005 4.51376559477157
3.8769889235503037 4.986713358172238
3.9347752217616274 5.220321537449491
3.1171055769636045 4.8872022787101415
7.167849987416261 2.987109656109216
6.638037323346131 2.969961953257343
3.314287058660481 4.9406572683328225
5.829969628535148 3.70031739103512
1.317242161018365 5.6968758817368155
3.3589582548179786 4.786717724767399
5.900607237568908 4.107214191902555
3.684542613862163 4.472042986751135
4.6805455885767095 3.724508386040051
5.352793779199686 3.490435757322628
4.047348838386883 4.0192073371393215
4.998610521671876 4.066748890840271
4.8551702244693695 4.730307203133082
4.261217354734313 4.5582443974805
4.095060854117646 3.7172304516719676
4.381448340624546 3.758298123673262
4.675334554890804 3.4057877965627963
3.840271493199105 4.117810943428189
6.557247841827372 3.561402773700157
3.238314930029591 5.71710638902889
5.509244638306722 4.475342060290173
5.270841846466343 3.607479780174202
4.385543779171198 4.975374580119052
6.230219260290545 3.673035344210593
3.766352311447907 5.458040184235174
4.814461180658096 4.072685672002533
4.196612397923333 4.0710036477628995
3.504320497759547 5.513451170697593
